Person re-identification across different datasets with multi-task learning

This paper presents an approach to tackle the re-identification problem. This is a challenging problem due to the large variation of pose, illumination or camera view. More and more datasets are available to train machine learning models for person re-identification. These datasets vary in conditions: cameras numbers, camera positions, location, season, in size, i.e. number of images, number of different identities. Finally in labeling: there are datasets annotated with attributes while others are not. To deal with this variety of datasets we present in this paper an approach to take information from different datasets to build a system which performs well on all of them. Our model is based on a Convolutional Neural Network (CNN) and trained using multitask learning. Several losses are used to extract the different information available in the different datasets. Our main task is learned with a classification loss. To reduce the intra-class variation we experiment with the center loss. Our paper ends with a performance evaluation in which we discuss the influence of the different losses on the global re-identification performance. We show that with our method, we are able to build a system that performs well on different datasets and simultaneously extracts attributes. We also show that our system outperforms recent re-identification works on two datasets.

==> raw_data/center_loss1/run_baie_al_0.9_la_0.01_reg_0.001_cla_2919_dp_0.8_ss_4096_bs_64_market-att--inception-PATH14.1-YESdataugNOCropNORatioFine141L2BN099DPATT-2dsMGetand3-image_visu-noMARS-no_art_hum.csv <==
Wall time,Step,Value
1520352281.1328332,0,69.43101501464844
1520352345.1303918,100,69.38699340820312
1520352435.0961123,200,69.1163330078125
1520352575.9243112,300,69.45841217041016
1520352715.593282,400,69.27845764160156
1520352853.608674,500,69.30815124511719
1520352990.812326,600,69.35139465332031
1520353128.4878733,700,69.30142211914062
1520353275.6076415,800,69.36341857910156
1520353418.2688327,900,69.24664306640625
1520353556.0944622,1000,69.58244323730469
1520353692.9072268,1100,69.29106140136719
1520353830.6585674,1200,69.19734191894531
1520353968.9920704,1300,69.32740020751953
1520354111.0171568,1400,69.36325073242188
1520354247.9912298,1500,69.68294525146484
1520354381.5303082,1600,69.39714813232422
1520354514.991863,1700,69.31748962402344
1520354654.5981576,1800,69.29377746582031
1520354790.9948204,1900,69.04031372070312
1520354930.7785807,2000,69.66224670410156
1520355117.8167841,2100,69.33565521240234
1520355305.4958699,2200,69.50880432128906
1520355478.6471019,2300,69.01216125488281
1520355649.6977417,2400,69.06200408935547
1520355826.501989,2500,69.2244873046875
1520356004.5035617,2600,69.43562316894531
1520356182.3392737,2700,69.63480377197266
1520356323.3167288,2800,69.41127014160156
1520356466.590703,2900,69.31450653076172
1520356607.0552716,3000,69.13381958007812
1520356742.164494,3100,69.04347229003906
1520356878.4745157,3200,69.20817565917969
1520357015.4469256,3300,69.11582946777344
1520357154.2459638,3400,69.31610107421875
1520357298.6642911,3500,69.274169921875
1520357437.7446196,3600,69.10337829589844
1520357577.0517428,3700,69.158935546875
1520357714.0283847,3800,69.12329864501953
1520357853.1477811,3900,69.43428039550781
1520357987.437048,4000,69.13243865966797
1520358163.4023175,4100,69.00829315185547
1520358352.4321437,4200,69.70233917236328
1520358529.9650836,4300,69.44141387939453
1520358699.9333344,4400,69.47967529296875
1520358872.825048,4500,69.09874725341797
1520359061.951631,4600,69.12248229980469
1520359235.7437358,4700,69.17849731445312
1520359372.8873904,4800,69.20703125
1520359514.727435,4900,69.07196044921875
1520359656.3250904,5000,69.45748901367188
1520359794.8089316,5100,69.638916015625
1520359930.8411937,5200,68.9952621459961
1520360066.634062,5300,69.43831634521484
1520360206.977585,5400,69.26402282714844
1520360345.0894675,5500,69.21955871582031
1520360487.1081781,5600,68.98385620117188
1520360627.3891728,5700,69.08683776855469
1520360763.469406,5800,69.22840118408203
1520360900.9173076,5900,68.98251342773438
1520361039.8763428,6000,69.26075744628906
1520361219.0029442,6100,69.13542175292969
1520361394.3864021,6200,68.99533081054688
1520361568.182285,6300,68.94088745117188
1520361739.9694006,6400,69.19735717773438
1520361915.4036498,6500,69.27942657470703
1520362101.5475304,6600,68.95384216308594
1520362274.2418878,6700,69.2486572265625
1520362409.1362839,6800,68.9349594116211
1520362545.4283936,6900,68.9517822265625
1520362685.111726,7000,68.87472534179688
1520362826.816661,7100,69.01268005371094
1520362964.7524014,7200,69.04158020019531
1520363104.0116498,7300,68.90791320800781
1520363241.51647,7400,69.18061828613281
1520363379.7549891,7500,69.29313659667969
1520363522.415358,7600,68.71580505371094
1520363660.4356403,7700,68.98665618896484
1520363798.0151107,7800,68.80305480957031
1520363932.1795008,7900,69.05952453613281
1520364070.3363614,8000,68.61114501953125
1520364255.6200635,8100,69.17819213867188
1520364434.169516,8200,69.06307983398438
1520364611.9405806,8300,68.96469116210938
1520364787.7716095,8400,69.18174743652344
1520364959.4742198,8500,68.91876220703125
1520365139.7155952,8600,68.96415710449219
1520365324.0944922,8700,68.92057800292969
1520365466.4195879,8800,68.83554077148438
1520365608.227879,8900,68.89873504638672
1520365746.2264779,9000,68.89117431640625
1520365885.7501304,9100,69.09838104248047
1520366023.1384385,9200,68.97195434570312
1520366163.7913399,9300,68.93885803222656
1520366301.1428006,9400,68.93902587890625
1520366441.3445954,9500,68.97344207763672
1520366579.609357,9600,69.13030242919922
1520366718.1390398,9700,68.99569702148438
1520366858.258883,9800,69.20100402832031
1520366994.439371,9900,68.99114990234375
1520367129.8965657,10000,69.00544738769531
1520367315.6950042,10100,68.70310974121094
1520367496.214645,10200,68.86505889892578
1520367670.9511547,10300,68.9324951171875
1520367836.709235,10400,68.97755432128906
1520368010.4399,10500,68.62999725341797
1520368192.0341797,10600,68.75010681152344
1520368378.2290514,10700,68.9346923828125
1520368518.2198431,10800,69.22938537597656
1520368655.161041,10900,69.04606628417969
1520368793.6845725,11000,69.06465148925781
1520368929.7912455,11100,68.8921127319336
1520369070.2704055,11200,69.15251922607422
1520369212.2058394,11300,68.84749603271484
1520369353.111558,11400,69.07284545898438
1520369492.8329227,11500,68.63665771484375
1520369634.7061512,11600,68.71122741699219
1520369776.9203644,11700,68.6680908203125
1520369912.11691,11800,68.98741149902344
1520370050.5406854,11900,68.73368835449219
1520370185.9284697,12000,68.9770278930664
1520370366.3329856,12100,68.94336700439453
1520370553.5862052,12200,68.70889282226562
1520370729.4245145,12300,68.52547454833984
1520370902.8020525,12400,69.1277847290039
1520371072.6697142,12500,68.8307113647461
1520371252.9331415,12600,69.01390838623047
1520371435.6091127,12700,68.8896255493164
1520371578.589166,12800,68.84028625488281
1520371713.0791018,12900,68.62709045410156
1520371847.8903973,13000,68.97303771972656
1520371986.3072484,13100,68.79891967773438
1520372125.1945398,13200,69.01405334472656
1520372264.8912783,13300,68.8030014038086
1520372403.845481,13400,68.80580139160156
1520372544.2454996,13500,68.68876647949219
1520372682.5208914,13600,68.9372787475586
1520372818.5627162,13700,68.59040832519531
1520372958.5980434,13800,68.52928161621094
1520373092.9336238,13900,68.73434448242188
1520373227.0450318,14000,68.78031921386719
1520373409.790456,14100,68.82463073730469
1520373590.4483004,14200,68.7442398071289
1520373775.604541,14300,68.75193786621094
1520373945.1573093,14400,68.56046295166016
1520374113.3710675,14500,68.69351196289062
1520374291.2491875,14600,68.80068969726562
1520374473.4488108,14700,68.65509033203125
1520374615.925094,14800,68.65862274169922
1520374753.7025428,14900,68.41500854492188
1520374891.2140794,15000,68.9297866821289
1520375028.9132738,15100,68.62422180175781
1520375167.011982,15200,68.67851257324219
1520375305.451812,15300,68.45730590820312
1520375444.5960648,15400,69.03353881835938
1520375579.1974394,15500,68.54127502441406
1520375716.5832813,15600,68.46239471435547
1520375858.4629323,15700,68.751708984375
1520375998.8158495,15800,68.46910858154297
1520376139.9616911,15900,68.44011688232422
1520376277.040475,16000,68.64727020263672
1520376455.1379316,16100,68.52922821044922
1520376631.1475904,16200,68.27812957763672
1520376813.998853,16300,68.63883209228516
1520376992.0057988,16400,68.58293151855469
1520377163.9871914,16500,68.81343078613281
1520377345.3823285,16600,68.50604248046875
1520377524.3056471,16700,68.47158813476562
1520377665.8701825,16800,68.40354919433594
1520377806.9036965,16900,68.31580352783203
1520377944.9946947,17000,68.58195495605469
1520378084.5984013,17100,68.41844940185547
1520378222.4784403,17200,68.52099609375
1520378359.5035195,17300,68.52069091796875
1520378495.7296731,17400,68.6326904296875
1520378636.2000165,17500,68.42953491210938
1520378772.125024,17600,68.50462341308594
1520378906.5063825,17700,68.16383361816406
1520379045.649544,17800,68.0555419921875
1520379184.710633,17900,68.39940643310547
1520379323.047134,18000,68.69671630859375
1520379504.7900047,18100,68.08221435546875
1520379691.181357,18200,68.5649642944336
1520379866.8286886,18300,68.45609283447266
1520380037.8730998,18400,68.37432098388672
1520380209.6077468,18500,68.36425018310547
1520380388.1216047,18600,68.31057739257812
1520380570.9805765,18700,68.45840454101562
1520380709.538533,18800,68.1864013671875
1520380849.0846581,18900,68.50637817382812
1520380987.068998,19000,68.54388427734375
1520381125.1448724,19100,68.55966186523438
1520381264.3495169,19200,68.34917449951172
1520381402.630653,19300,68.57759094238281
1520381546.263089,19400,68.509033203125
1520381688.7992501,19500,68.49420928955078
1520381822.4213455,19600,68.2774658203125
1520381957.9936981,19700,68.05571746826172
1520382098.9156497,19800,68.38522338867188
1520382236.1618404,19900,68.55325317382812
1520382376.6803458,20000,68.32872009277344
1520382560.1298044,20100,68.56051635742188
1520382738.9720428,20200,68.3693618774414
1520382917.943577,20300,68.25418090820312
1520383093.8312373,20400,68.5204849243164
1520383264.2018878,20500,68.67201232910156
1520383445.4340172,20600,68.43486785888672
1520383624.128018,20700,68.59972381591797
1520383768.8649652,20800,68.395263671875
1520383913.1482558,20900,68.32100677490234
1520384051.3395395,21000,68.04220581054688
1520384185.3528445,21100,68.28713989257812
1520384321.1982505,21200,68.26814270019531
1520384458.8691945,21300,68.16854858398438
1520384598.8638122,21400,68.40167236328125
1520384739.186452,21500,68.49689483642578
1520384876.432385,21600,68.2807388305664
1520385015.426301,21700,68.27027130126953
1520385156.8062832,21800,68.06896209716797
1520385299.0775318,21900,68.11737060546875
1520385441.6865838,22000,67.92537689208984
1520385612.8116882,22100,68.12881469726562
1520385785.8950818,22200,68.3662109375
1520385965.7426262,22300,68.04083251953125
1520386136.3933098,22400,68.31095123291016
1520386309.0039077,22500,68.48066711425781
1520386490.2296693,22600,68.22550201416016
1520386664.1427376,22700,68.13151550292969
1520386802.606304,22800,68.21879577636719
1520386939.7216685,22900,67.74078369140625
1520387078.7095344,23000,68.04266357421875
1520387218.2265625,23100,67.84707641601562
1520387355.0138905,23200,67.8697738647461
1520387492.848027,23300,68.46107482910156
1520387632.0192504,23400,67.88235473632812
1520387777.1832747,23500,68.16107940673828
1520387918.6095412,23600,68.00471496582031
1520388055.9444127,23700,68.24138641357422
1520388192.9146993,23800,68.22190856933594
1520388328.2206905,23900,68.20455169677734
1520388467.783699,24000,68.23416900634766
1520388648.5350027,24100,68.47805786132812
1520388824.7823527,24200,67.9924087524414
1520389001.749822,24300,68.42897033691406
1520389173.8208215,24400,68.15327453613281
1520389348.537475,24500,68.24297332763672
1520389532.4958854,24600,67.99424743652344
1520389705.104954,24700,68.20342254638672
1520389846.328792,24800,68.13516235351562
1520389983.8850672,24900,67.82141876220703
1520390122.3405747,25000,68.27790832519531
1520390261.6980832,25100,67.99958801269531
1520390400.826898,25200,67.7653579711914
1520390535.5621707,25300,67.80577087402344
1520390675.4307535,25400,68.0630874633789
1520390814.108018,25500,68.21163177490234
1520390949.670942,25600,68.18391418457031
1520391084.498079,25700,68.00260925292969
1520391221.119292,25800,67.88719177246094
1520391360.146041,25900,68.14183807373047
1520391498.959226,26000,67.92024230957031
1520391681.8246257,26100,68.08885192871094
1520391858.7907195,26200,67.78530883789062
1520392034.6731205,26300,67.78213500976562
1520392199.9260113,26400,67.7208251953125
1520392367.747639,26500,67.59080505371094
1520392551.634935,26600,67.81592559814453
1520392731.4110847,26700,67.77890014648438
1520392871.7405536,26800,68.14723205566406
1520393010.4843688,26900,67.94767761230469
1520393152.6998568,27000,67.93421936035156
1520393293.5101948,27100,68.09700012207031
1520393433.923817,27200,67.93782806396484
1520393572.3747382,27300,67.911376953125
1520393709.8378725,27400,68.29309844970703
1520393845.4446201,27500,68.06692504882812
1520393986.3011703,27600,67.86929321289062
1520394119.8722835,27700,68.21438598632812
1520394256.285115,27800,67.83432006835938
1520394389.0833063,27900,68.13760375976562
1520394525.4442933,28000,68.10220336914062
1520394705.4748478,28100,67.84027862548828
1520394888.876547,28200,68.29766845703125
1520395064.9361732,28300,67.79827880859375
1520395240.2613966,28400,67.94375610351562
1520395407.5584805,28500,68.0805435180664
1520395586.5715692,28600,68.02674865722656
1520395766.9019835,28700,67.85130310058594
1520395905.1245716,28800,67.97779846191406
1520396044.3599477,28900,67.81001281738281
1520396183.811204,29000,67.86581420898438
1520396325.1839938,29100,67.85264587402344
1520396465.0492146,29200,67.73604583740234
1520396600.3988347,29300,67.98137664794922
1520396734.3659408,29400,68.07899475097656
1520396871.390981,29500,67.736328125
1520397015.073717,29600,67.78659057617188
1520397158.6861997,29700,67.7865219116211
1520397298.713333,29800,67.75272369384766
1520397433.9234245,29900,67.77168273925781
1520397573.516716,30000,67.95774841308594
1520397751.2949677,30100,67.89691162109375
1520397929.2004607,30200,67.69004821777344
1520398110.3719237,30300,67.79237365722656
1520398277.218243,30400,67.6265869140625
1520398444.5973692,30500,67.86485290527344
1520398627.8944511,30600,67.501953125
1520398807.868774,30700,67.38812255859375
1520398947.4655557,30800,67.68347930908203
1520399085.9400256,30900,67.35282897949219
1520399225.060999,31000,67.09770202636719
1520399364.8335376,31100,67.3235092163086
1520399505.118129,31200,67.55632781982422
1520399642.2999415,31300,67.39111328125
1520399778.3970957,31400,67.50997924804688
1520399915.4315958,31500,67.846435546875
1520400057.6458895,31600,67.70926666259766
1520400197.7508593,31700,67.87667846679688
1520400335.9617987,31800,67.91329956054688
1520400471.589076,31900,67.94471740722656
1520400607.5943115,32000,67.64134216308594
1520400786.5126395,32100,67.94256591796875
1520400964.2374816,32200,67.47577667236328
1520401138.4764416,32300,67.80448913574219
1520401305.5429661,32400,67.84866333007812
1520401473.650137,32500,67.49417877197266
1520401650.5142288,32600,67.71946716308594
1520401840.3920608,32700,67.68214416503906
1520401981.8020272,32800,67.38645935058594
1520402120.801329,32900,67.6806869506836
1520402256.6417491,33000,67.68136596679688
1520402395.2940128,33100,67.94647216796875
1520402538.8522255,33200,67.51106262207031
1520402679.7994308,33300,67.94900512695312
1520402819.3464692,33400,67.52254486083984
1520402955.2265851,33500,67.73828125
1520403094.038958,33600,67.50208282470703
1520403233.1585155,33700,68.03530883789062
1520403372.3552763,33800,67.55274200439453
1520403508.4689767,33900,67.94549560546875
1520403644.301501,34000,67.55228424072266
1520403819.55578,34100,67.27493286132812
1520404003.2860765,34200,67.87031555175781
1520404182.3797975,34300,67.6543197631836
1520404348.9053428,34400,67.5023193359375
1520404515.7653518,34500,67.32674407958984
1520404694.0481904,34600,67.88919067382812
1520404869.017366,34700,67.44884490966797
1520405010.8686807,34800,67.47258758544922
1520405151.421541,34900,67.48384094238281
1520405288.5350344,35000,67.34402465820312
1520405427.078037,35100,67.1556167602539
1520405564.5816772,35200,67.08219909667969
1520405708.079859,35300,67.2854995727539
1520405848.8222733,35400,67.44611358642578
1520405986.464557,35500,67.4986343383789
1520406126.987592,35600,67.21575927734375
1520406264.7082717,35700,67.47323608398438
1520406405.1739445,35800,68.00617218017578
1520406542.525544,35900,67.5057373046875
1520406683.6552107,36000,67.20983123779297
1520406867.3552408,36100,67.76577758789062
1520407063.7895525,36200,67.58488464355469
1520407235.414261,36300,67.71625518798828
1520407406.2682278,36400,67.34845733642578
1520407572.0971274,36500,67.46458435058594
1520407748.5900981,36600,67.670166015625
1520407923.4818587,36700,67.32078552246094
1520408068.2956862,36800,67.50108337402344
1520408207.9942105,36900,67.55340576171875
1520408345.1796808,37000,67.57669067382812
1520408478.0199292,37100,67.61050415039062
1520408614.0526643,37200,67.17247009277344
1520408756.643664,37300,67.4588394165039
1520408901.1838105,37400,67.53449249267578
1520409042.9424298,37500,67.49808502197266
1520409181.6522648,37600,67.1026611328125
1520409321.4576745,37700,67.36121368408203
1520409467.2226408,37800,67.3042984008789
1520409607.857924,37900,67.45539093017578
1520409745.527483,38000,67.31739807128906
1520409930.124987,38100,67.19392395019531
1520410109.8057623,38200,67.46817016601562
1520410291.065824,38300,67.23286437988281
1520410468.1448684,38400,67.20845031738281
1520410637.6797576,38500,67.33395385742188
1520410811.033331,38600,67.16517639160156
1520410986.0303998,38700,67.27899169921875
1520411126.0940905,38800,67.36993408203125
1520411266.4605043,38900,67.2884750366211
1520411404.188365,39000,66.64459228515625
1520411541.9608958,39100,67.2359619140625
1520411680.2836227,39200,67.43962860107422
1520411819.6954777,39300,66.82351684570312
1520411960.212692,39400,67.35350036621094
1520412100.8043408,39500,67.03609466552734
1520412236.9887905,39600,67.54127502441406
1520412373.1876397,39700,67.46150207519531
1520412514.3254883,39800,67.592041015625
1520412657.528403,39900,67.35513305664062
1520412794.3276231,40000,67.37371063232422
1520412971.094772,40100,67.41668701171875
1520413163.0942023,40200,67.27195739746094
1520413342.3853216,40300,67.10845947265625
1520413522.387395,40400,67.2264175415039
1520413704.6813262,40500,67.44876098632812
1520413890.962273,40600,67.20051574707031
1520414074.4725904,40700,66.97913360595703
1520414214.7906892,40800,66.98822784423828
1520414363.1951993,40900,67.1880874633789
1520414506.07859,41000,67.60081481933594
1520414646.2412014,41100,67.25120544433594
1520414784.0039773,41200,67.22698974609375
1520414922.7719233,41300,66.83071899414062
1520415063.5021555,41400,67.27745056152344
1520415206.8309295,41500,67.15579223632812
1520415345.2083666,41600,67.68074035644531
1520415483.5691772,41700,67.16161346435547
1520415620.3104508,41800,66.75018310546875
1520415762.6172037,41900,67.23793029785156
1520415901.291699,42000,67.17361450195312
1520416084.8953464,42100,67.09832000732422
1520416272.934474,42200,67.30465698242188
1520416450.2743044,42300,66.84284210205078
1520416630.732789,42400,67.12843322753906
1520416807.823606,42500,66.7273178100586
1520416999.3793151,42600,67.22775268554688
1520417178.7396789,42700,67.23485565185547
1520417317.7925878,42800,67.20025634765625
1520417461.2183492,42900,67.58160400390625
1520417604.8884003,43000,67.15045166015625
1520417743.1812968,43100,67.15371704101562
1520417879.0539422,43200,67.20474243164062
1520418015.9984174,43300,67.18042755126953
1520418157.1486855,43400,67.1324234008789
1520418299.992279,43500,66.9566650390625
1520418440.56645,43600,67.06822204589844
1520418577.8502345,43700,67.42914581298828
1520418717.5970035,43800,67.19898223876953
1520418859.1341834,43900,66.9994888305664
1520419003.7615879,44000,67.39691162109375
1520419196.342034,44100,67.1507568359375
1520419387.0492644,44200,67.27534484863281
1520419554.6271744,44300,66.85118103027344
1520419730.3817027,44400,66.99821472167969
1520419907.9816015,44500,67.46857452392578
1520420094.5261345,44600,67.04196166992188
1520420275.6576395,44700,66.99311065673828
1520420412.8287294,44800,67.1099853515625
1520420550.0070038,44900,67.1730728149414
1520420687.723011,45000,67.2104263305664
1520420827.0058753,45100,67.05479431152344
1520420966.4567666,45200,67.09092712402344
1520421104.7544873,45300,67.21867370605469
1520421251.4115367,45400,66.85899353027344
1520421393.8084512,45500,66.96864318847656
1520421532.549632,45600,67.19824981689453
1520421674.5281658,45700,66.99360656738281
1520421813.9110172,45800,66.85040283203125
1520421957.2892644,45900,67.12673950195312
1520422099.3662555,46000,67.01959228515625
1520422286.1070173,46100,66.72077178955078
1520422464.8175845,46200,66.66492462158203
1520422639.082383,46300,66.61211395263672
1520422815.9136474,46400,67.06649017333984
1520422988.8345995,46500,67.12600708007812
1520423179.1807442,46600,67.09293365478516
1520423365.4216928,46700,67.35975646972656
1520423502.0284941,46800,67.06722259521484
1520423647.7336235,46900,66.9368896484375
1520423793.08065,47000,66.66429138183594
1520423932.0022118,47100,67.04856872558594
1520424071.6838555,47200,66.56173706054688
1520424213.3683913,47300,66.88209533691406
1520424351.0109718,47400,66.79434204101562
1520424490.6651418,47500,66.79178619384766
1520424637.963145,47600,66.84355163574219
1520424780.4416187,47700,66.95417785644531
1520424919.4814546,47800,66.69149780273438
1520425062.3045785,47900,66.79676055908203
1520425205.1053529,48000,67.01423645019531
1520425397.6186962,48100,67.17018127441406
1520425589.1863735,48200,67.12891387939453
1520425767.3639965,48300,67.04399108886719
1520425943.0534053,48400,66.76292419433594
1520426117.3557456,48500,66.90491485595703
1520426301.7453187,48600,66.93971252441406
1520426485.1980083,48700,66.89445495605469
1520426625.521064,48800,66.66461181640625
1520426762.8164477,48900,66.84014129638672
1520426904.150572,49000,67.11468505859375
1520427046.894451,49100,66.9241943359375
1520427189.285079,49200,66.91435241699219
1520427327.2250206,49300,66.80381774902344
1520427468.536564,49400,66.42173767089844
1520427608.9663248,49500,66.49111938476562
1520427747.8698492,49600,67.20271301269531
1520427888.2160704,49700,66.84300231933594
1520428027.5852287,49800,66.43768310546875
1520428166.3589983,49900,66.80111694335938
1520428304.3129544,50000,66.54058837890625
1520428494.15592,50100,67.06031799316406
1520428694.1654112,50200,66.8192138671875
1520428869.4679003,50300,66.76577758789062
1520429045.8691623,50400,67.12155151367188
1520429228.6889408,50500,66.82479858398438
1520429418.1145833,50600,66.94202423095703
1520429604.7688484,50700,67.21675872802734
1520429741.6531727,50800,66.73452758789062
1520429880.25675,50900,67.18392944335938
1520430017.8806865,51000,66.9976806640625
1520430160.5169728,51100,66.87977600097656
1520430310.9093976,51200,66.90994262695312
1520430448.5710495,51300,66.64678955078125
1520430584.427897,51400,66.61549377441406
1520430722.4745417,51500,66.58137512207031
1520430867.7367983,51600,66.63739776611328
1520431008.241224,51700,67.13292694091797
1520431147.8082461,51800,66.96613311767578
1520431288.3159258,51900,66.77169799804688
1520431426.3574438,52000,67.32318115234375
1520431621.4168782,52100,67.15933990478516
1520431805.6662285,52200,66.91850280761719
1520431986.6321816,52300,66.67782592773438
1520432162.8021333,52400,66.39115905761719
1520432336.0011601,52500,66.27098846435547
1520432519.442467,52600,66.76322937011719
1520432704.097253,52700,66.96240997314453
1520432841.7124195,52800,66.5860595703125
1520432981.721095,52900,66.65005493164062
1520433120.7599332,53000,66.50556945800781
1520433265.5497756,53100,66.50999450683594
1520433405.1480408,53200,66.20602416992188
1520433548.5801878,53300,66.47785186767578
1520433690.574879,53400,66.19845581054688
1520433825.4901056,53500,66.51051330566406
1520433963.9935818,53600,66.60531616210938
1520434102.6672888,53700,66.69100189208984
1520434242.1054668,53800,66.77427673339844
1520434379.7143774,53900,66.67381286621094
1520434517.0610712,54000,66.84817504882812
1520434704.5206735,54100,66.72793579101562
1520434889.2027938,54200,66.75395965576172
1520435067.8648455,54300,66.07628631591797
1520435239.1695907,54400,66.74646759033203
1520435412.0508556,54500,66.77430725097656
1520435596.556247,54600,66.77436828613281
1520435788.1109443,54700,66.63230895996094
1520435929.040949,54800,66.19033813476562
1520436078.7475555,54900,66.26020050048828
1520436219.011423,55000,66.9108657836914
1520436356.4330711,55100,66.6795425415039
1520436496.5250292,55200,66.78630828857422
1520436636.7024133,55300,66.34905242919922
1520436779.59553,55400,66.4023666381836
1520436921.3559308,55500,66.96702575683594
1520437062.3601696,55600,66.42713928222656
1520437198.6987317,55700,66.4800796508789
1520437340.1740966,55800,66.28756713867188
1520437479.5365663,55900,65.91193389892578
1520437614.6663651,56000,66.57762908935547
1520437798.2267776,56100,66.51270294189453
1520437986.4500034,56200,66.7654800415039
1520438173.9185395,56300,66.728515625
1520438351.6553977,56400,66.39222717285156
1520438527.5269952,56500,66.5689697265625
1520438710.8321638,56600,66.17253112792969
1520438893.8395998,56700,66.48908996582031
1520439038.0204396,56800,66.55290222167969
1520439182.9951355,56900,66.41793060302734
1520439325.8403413,57000,66.22966003417969
1520439463.8255005,57100,66.06526184082031
1520439601.581563,57200,66.53643798828125
1520439740.8379037,57300,66.12025451660156
1520439882.8990283,57400,66.78651428222656
1520440020.6676006,57500,66.78926849365234
1520440156.343591,57600,66.99357604980469
1520440299.8585455,57700,66.33423614501953
1520440444.1131344,57800,66.3576889038086
1520440586.0588803,57900,66.7410888671875
1520440723.620811,58000,66.96492004394531
1520440912.3181596,58100,66.86863708496094
1520441098.7048752,58200,66.54276275634766
1520441281.5398939,58300,66.4979019165039
1520441461.0052052,58400,66.9268798828125
1520441639.0817037,58500,66.85134887695312
1520441824.4366653,58600,66.45570373535156
1520442004.333179,58700,66.8152084350586
1520442145.9406977,58800,66.30451202392578
1520442287.7187605,58900,66.16786193847656
1520442429.1092308,59000,66.23534393310547
1520442571.556018,59100,66.30311584472656
1520442703.3836222,59200,66.54310607910156
1520442836.670124,59300,66.59471130371094
1520442972.3731308,59400,66.86812591552734
1520443115.3030953,59500,66.3662338256836
1520443254.204816,59600,66.3704833984375
1520443389.0331411,59700,66.3056640625
1520443530.7502785,59800,65.78888702392578
1520443672.8386211,59900,66.37957000732422
1520443812.2760315,60000,66.2044677734375
1520444001.4473646,60100,66.80572509765625
1520444192.0556903,60200,66.19194030761719
1520444368.8443756,60300,65.86022186279297
1520444542.4681382,60400,66.49014282226562
1520444721.692348,60500,66.31634521484375
1520444894.2044005,60600,66.02645874023438
1520445072.4062972,60700,66.47764587402344
1520445215.7161891,60800,66.47981262207031
1520445356.0483727,60900,66.67543029785156
1520445491.0309396,61000,66.38264465332031
1520445628.7376072,61100,65.87083435058594
1520445763.0624065,61200,66.46060943603516
1520445900.4799204,61300,66.21759796142578
1520446037.3250208,61400,66.33332824707031
1520446176.7431571,61500,66.05322265625
1520446312.9894178,61600,66.37752532958984
1520446449.8543596,61700,66.56889343261719
1520446584.940122,61800,66.06504821777344
1520446722.7399309,61900,66.16075134277344
1520446865.4741182,62000,66.15548706054688
1520447049.2043471,62100,66.80257415771484
1520447234.4902196,62200,66.68207550048828
1520447409.3240178,62300,66.92948913574219
1520447590.377604,62400,66.02020263671875
1520447772.9245589,62500,66.45109558105469
1520447971.3182323,62600,66.44623565673828
1520448154.6768246,62700,66.44037628173828
1520448296.7315586,62800,66.43119812011719
1520448435.6581159,62900,65.97567749023438
1520448575.4078937,63000,66.25303649902344
1520448712.5905,63100,66.52557373046875
1520448849.751919,63200,66.484619140625
1520448983.6772132,63300,66.29266357421875
1520449119.5720437,63400,66.24436950683594
1520449254.9230273,63500,66.390625
1520449394.306197,63600,65.81761169433594
1520449528.32944,63700,65.86572265625
1520449664.7377455,63800,66.11190795898438
1520449809.5482464,63900,66.4968490600586
1520449946.8947754,64000,66.3924789428711
1520450139.497684,64100,66.19339752197266
1520450313.7087889,64200,66.49942016601562
1520450489.5730155,64300,66.20368957519531
1520450663.7210894,64400,66.41658782958984
1520450842.8942258,64500,66.4412841796875
1520451035.8592606,64600,66.31781005859375
1520451224.4618583,64700,66.53628540039062
1520451367.6719773,64800,66.00630950927734
1520451504.166301,64900,66.16658020019531
1520451641.472553,65000,66.26371002197266
1520451780.7784312,65100,66.29902648925781
1520451915.7334018,65200,66.30424499511719
1520452054.375907,65300,66.21192169189453
1520452190.9081,65400,66.1585693359375
1520452326.117932,65500,66.67483520507812
1520452459.212036,65600,66.19026184082031
1520452594.6880822,65700,66.44017028808594
1520452729.9119637,65800,65.85601043701172
1520452867.5790145,65900,66.25347900390625
1520453003.6715207,66000,66.09466552734375
1520453195.2784915,66100,66.25180053710938
1520453379.3664558,66200,66.0306167602539
1520453563.7691207,66300,66.05280303955078
1520453741.7769914,66400,66.48200225830078
1520453921.4079666,66500,66.32572937011719
1520454107.5176673,66600,65.86881256103516
1520454296.9255235,66700,65.92323303222656
1520454432.6439514,66800,65.94648742675781
1520454574.2546582,66900,66.51582336425781
1520454714.9754255,67000,65.77366638183594
1520454852.4344506,67100,66.20589447021484
1520454988.699643,67200,66.00395202636719
1520455128.4973183,67300,66.0307388305664
1520455265.53328,67400,65.81050109863281
1520455406.213186,67500,65.89179992675781
1520455544.9158967,67600,66.48301696777344
1520455686.5366523,67700,66.08649444580078
1520455826.6096299,67800,65.98063659667969
1520455966.405008,67900,65.57192993164062
1520456109.441405,68000,65.83103942871094
1520456301.295516,68100,65.9976577758789
1520456495.5629747,68200,66.50019836425781
1520456677.15142,68300,66.19657897949219
1520456852.2994554,68400,66.44375610351562
1520457022.0825777,68500,65.9510269165039
1520457209.1949549,68600,65.61721801757812
1520457405.5727172,68700,66.13729858398438
1520457547.760348,68800,65.88339233398438
1520457689.7611225,68900,65.63524627685547
1520457829.0174024,69000,66.02609252929688
1520457969.1948912,69100,66.06425476074219
1520458110.4452848,69200,66.5819091796875
1520458248.8411694,69300,65.9323959350586
1520458391.4733975,69400,65.89860534667969
1520458545.9411466,69500,65.96609497070312
1520458690.833658,69600,66.32501220703125
1520458833.9759324,69700,66.19800567626953
1520458972.6013508,69800,66.11125183105469
1520459117.2562182,69900,66.43203735351562
1520459257.5069962,70000,65.9652099609375
1520459457.922686,70100,66.01834869384766
1520459650.3131602,70200,66.31837463378906
1520459827.2001805,70300,65.86590576171875
1520460003.4548287,70400,65.63592529296875
1520460178.4779267,70500,66.13742065429688
1520460365.2155786,70600,65.94334411621094
1520460560.4790914,70700,65.54180145263672
1520460698.0009363,70800,66.0960693359375
1520460838.102278,70900,66.14537048339844
1520460975.9181128,71000,65.94702911376953
1520461113.6173174,71100,65.69291687011719
1520461255.1655123,71200,65.99504852294922
1520461395.791846,71300,66.45016479492188
1520461535.1607344,71400,66.18663787841797
1520461673.8099432,71500,65.87382507324219
1520461810.746435,71600,66.43053436279297
1520461953.2224886,71700,66.32266235351562
1520462095.1007848,71800,66.38392639160156
1520462232.8401225,71900,66.37776184082031
1520462372.9576437,72000,65.55119323730469
1520462554.0239952,72100,65.55450439453125
1520462735.4899335,72200,66.29408264160156
1520462922.3928134,72300,65.757568359375
1520463093.616198,72400,66.30242919921875
1520463269.3110728,72500,65.54322814941406
1520463461.0205207,72600,65.50464630126953
1520463642.27581,72700,65.75863647460938
1520463780.167292,72800,65.71708679199219
1520463915.9165394,72900,66.04243469238281
1520464053.5738285,73000,65.07582092285156
1520464192.9094884,73100,66.12257385253906
1520464331.6745782,73200,65.94596862792969
1520464470.8306441,73300,65.97175598144531
1520464606.9564538,73400,65.44560241699219
1520464745.7432904,73500,66.01704406738281
1520464884.9638743,73600,65.70759582519531
1520465028.1015365,73700,65.61189270019531
1520465167.0414898,73800,66.13070678710938
1520465304.5088034,73900,66.00718688964844
1520465436.9520915,74000,65.4561767578125
1520465621.255853,74100,65.63127136230469
1520465811.1842282,74200,65.77244567871094
1520465999.1691945,74300,66.03903198242188
1520466176.520749,74400,66.03024291992188
1520466354.6818228,74500,65.39352416992188
1520466539.8572235,74600,66.18425750732422
1520466733.6527317,74700,66.038818359375
1520466872.966365,74800,66.26625061035156
1520467012.112965,74900,65.75782775878906
1520467149.1730623,75000,65.95613098144531
1520467285.5990412,75100,66.20362854003906
1520467429.019592,75200,65.9390640258789
1520467571.3223565,75300,66.01770782470703
1520467710.354623,75400,66.08927917480469
1520467850.353916,75500,65.97074890136719
1520467993.1324034,75600,65.34899139404297
1520468130.2822652,75700,65.92798614501953
1520468267.8126116,75800,65.11930084228516
1520468406.384833,75900,65.90579223632812
1520468543.623108,76000,65.53084564208984
1520468726.4763315,76100,66.0262451171875
1520468922.4558775,76200,65.9848403930664
1520469100.745126,76300,65.96369171142578
1520469274.6266832,76400,65.5506820678711
1520469446.4218042,76500,65.8398666381836
1520469629.8971136,76600,65.96510314941406
1520469825.7066574,76700,66.3408203125
1520469971.4433,76800,65.93130493164062
1520470116.4214742,76900,66.05461120605469
1520470256.9338017,77000,66.06742858886719
1520470395.678965,77100,65.94891357421875
1520470535.822808,77200,66.19949340820312
1520470678.9768875,77300,65.93629455566406
1520470820.0216608,77400,66.21846008300781
1520470959.7645862,77500,65.55438995361328
1520471096.212993,77600,65.83672332763672
1520471232.5489202,77700,66.01750946044922
1520471379.594571,77800,66.00138854980469
1520471520.534094,77900,66.1755142211914
1520471658.9795833,78000,65.88340759277344
1520471842.133464,78100,65.99016571044922
1520472038.238376,78200,65.47852325439453
1520472215.6286821,78300,66.22074890136719
1520472391.7286727,78400,65.61241912841797
1520472565.3691542,78500,65.7188720703125
1520472755.7564404,78600,65.7458267211914
1520472938.946901,78700,65.26290893554688
1520473079.524786,78800,65.2900390625
1520473219.9085276,78900,65.781982421875
1520473356.3670545,79000,65.752197265625
1520473492.9009447,79100,66.20171356201172
1520473628.01573,79200,65.74602508544922
1520473761.5272627,79300,65.46968078613281
1520473900.7477274,79400,65.61894226074219
1520474043.6395748,79500,65.69947052001953
1520474182.4230359,79600,65.42822265625
1520474322.8537385,79700,65.43084716796875
1520474463.5021398,79800,65.80054473876953
1520474602.7437124,79900,65.36422729492188
1520474741.105539,80000,65.3680419921875
1520474930.2770064,80100,65.34567260742188
1520475112.4874547,80200,65.34659576416016
1520475294.728306,80300,65.7923583984375
1520475470.8343506,80400,65.63493347167969
1520475643.2433405,80500,65.47123718261719
1520475830.2248712,80600,65.69163513183594
1520476015.3801908,80700,65.46110534667969
1520476152.9456534,80800,65.04073333740234
1520476289.117358,80900,65.44336700439453
1520476431.449531,81000,65.5810546875
1520476577.3288748,81100,65.88685607910156
1520476716.2703435,81200,65.88450622558594
1520476850.3659782,81300,66.01097106933594
1520476987.9916923,81400,65.902099609375
1520477126.281402,81500,65.93061828613281
1520477266.0242357,81600,65.88555908203125
1520477403.0946174,81700,65.89535522460938
1520477542.583345,81800,65.9735107421875
1520477683.110315,81900,65.19781494140625
1520477828.1412776,82000,65.32162475585938
1520478023.0195343,82100,65.70288848876953
1520478211.0639446,82200,65.84675598144531
1520478393.1044307,82300,65.79933166503906
1520478567.818445,82400,65.95393371582031
1520478740.1434,82500,65.930419921875
1520478923.3332567,82600,65.73843383789062
1520479105.0798283,82700,65.64530181884766
1520479243.6983259,82800,66.24158477783203
1520479385.0095005,82900,65.50936126708984
1520479528.399414,83000,65.85482788085938
1520479669.6632087,83100,65.77581024169922
1520479807.5911791,83200,65.47581481933594
1520479947.5716748,83300,65.46293640136719
1520480087.4781127,83400,65.50265502929688
1520480228.0439339,83500,65.67444610595703
1520480368.498117,83600,65.6142578125
1520480506.086262,83700,64.93734741210938
1520480643.3889978,83800,66.15251159667969
1520480782.3181067,83900,65.60829162597656
1520480922.4207423,84000,65.80103302001953
1520481104.5466504,84100,65.74244689941406
1520481288.2674825,84200,65.30397033691406
1520481468.3932028,84300,66.10980224609375
1520481643.194087,84400,65.33361053466797
1520481815.7339575,84500,65.87407684326172
1520482007.104133,84600,65.59529876708984
1520482190.9485347,84700,65.93524932861328
1520482329.3946953,84800,65.51875305175781
1520482467.8319807,84900,65.53875732421875
1520482609.6799684,85000,65.34423828125
1520482750.1393044,85100,65.42467498779297
1520482889.039196,85200,65.35543823242188
1520483030.3896277,85300,65.52384185791016
1520483169.7079208,85400,65.19810485839844
1520483308.5674033,85500,65.41322326660156
1520483449.335324,85600,65.59819030761719
1520483586.062073,85700,65.64112091064453
1520483721.2920632,85800,65.51409149169922
1520483864.734169,85900,65.70756530761719
1520484005.0499048,86000,65.93214416503906
1520484199.591028,86100,65.91829681396484
1520484389.4328635,86200,65.47967529296875
1520484561.480192,86300,65.76002502441406
1520484735.4297576,86400,65.6124038696289
1520484904.4242668,86500,65.17976379394531
1520485087.0969102,86600,65.76522827148438
1520485275.2142127,86700,65.68746185302734
1520485412.877925,86800,65.52694702148438
1520485546.9503946,86900,65.80220031738281
1520485684.2609286,87000,65.68034362792969
1520485819.6521409,87100,65.30584716796875
1520485960.434126,87200,65.74429321289062
1520486102.6118903,87300,65.13687133789062
1520486242.536577,87400,65.56755065917969
1520486382.4737616,87500,65.66313171386719
1520486523.3020034,87600,66.30801391601562
1520486668.346491,87700,65.61779022216797
1520486807.6009753,87800,65.81343078613281
1520486944.7296855,87900,65.71318054199219
1520487082.648009,88000,66.30181121826172
1520487266.4265244,88100,65.94277954101562
1520487449.0160139,88200,65.41294860839844
1520487631.053723,88300,65.5357666015625
1520487805.3165483,88400,65.52090454101562
1520487974.9408617,88500,65.68769836425781
1520488166.5415206,88600,65.09487915039062
1520488356.0123932,88700,65.68734741210938
1520488495.703885,88800,65.70735168457031
1520488634.4680145,88900,64.52145385742188
1520488775.8522034,89000,65.72848510742188
1520488919.9062731,89100,65.6514663696289
1520489062.549744,89200,65.57594299316406
1520489203.3221712,89300,65.70305633544922
1520489340.3933158,89400,65.59822082519531
1520489477.8285964,89500,65.69602966308594
1520489616.3986614,89600,65.89659881591797
1520489755.1817703,89700,65.7965087890625
1520489889.410553,89800,65.16012573242188
1520490025.096639,89900,66.0340576171875
1520490158.418017,90000,65.18305969238281
1520490338.7596474,90100,65.96438598632812
1520490536.1026769,90200,65.63322448730469
1520490713.9886014,90300,65.12962341308594
1520490895.4115813,90400,65.50654602050781
1520491069.1092198,90500,65.38241577148438
1520491253.4337008,90600,65.69088745117188
1520491444.714374,90700,65.57611083984375
1520491584.3613596,90800,65.52388000488281
1520491721.852473,90900,64.73419952392578
1520491858.9666715,91000,65.41935729980469
1520491995.848187,91100,65.88740539550781
1520492136.8031473,91200,64.98181915283203
1520492281.577672,91300,65.57929229736328
1520492420.3875287,91400,65.38841247558594
1520492555.0663326,91500,65.40873718261719
1520492696.2677016,91600,65.1220932006836
1520492834.2245214,91700,65.2610092163086
1520492974.2450783,91800,65.6859130859375
1520493113.2661786,91900,65.8273696899414
1520493249.9879553,92000,65.53990173339844
1520493447.7029917,92100,64.8812255859375
1520493638.505084,92200,65.1714859008789
1520493810.4823918,92300,65.22708129882812
1520493983.0602741,92400,65.61104583740234
1520494155.6337824,92500,64.81668090820312
1520494344.0452108,92600,65.67984008789062
1520494534.0995698,92700,65.092529296875
1520494682.2200887,92800,66.09404754638672
1520494820.130172,92900,65.33509826660156
1520494957.6610227,93000,65.08918762207031
1520495097.226864,93100,65.74006652832031
1520495233.0796223,93200,65.43846130371094
1520495374.8020427,93300,66.04833984375
1520495512.4186895,93400,65.77438354492188
1520495659.0923104,93500,65.16626739501953
1520495796.5656233,93600,65.46186828613281
1520495931.5796106,93700,65.317626953125
1520496073.9746451,93800,65.51800537109375
1520496214.223082,93900,65.3851318359375
1520496351.2467256,94000,65.24383544921875
1520496542.1928146,94100,65.62532043457031
1520496740.5341578,94200,65.55343627929688
1520496918.3253722,94300,65.74974060058594
1520497095.849089,94400,65.49482727050781
1520497266.1336117,94500,65.79789733886719
1520497456.58952,94600,65.22456359863281
1520497653.1729903,94700,65.47815704345703
1520497796.2789173,94800,65.3907470703125
1520497939.4553974,94900,65.5255126953125
1520498080.6416874,95000,64.6419677734375
1520498216.402599,95100,65.14314270019531
1520498355.269392,95200,65.73652648925781
1520498493.1116111,95300,65.48503112792969
1520498629.8751442,95400,65.19599914550781
1520498766.311013,95500,64.9607162475586
1520498904.1188738,95600,65.1990966796875


==> raw_data/center_loss1/run_baie_al_0.9_la_0.03_reg_0.001_cla_2919_dp_0.8_ss_4096_bs_64_market-att--inception-PATH14.1-YESdataugNOCropNORatioFine141L2BN099DPATT-2dsMGetand3-image_visu-noMARS-no_art_hum.csv <==
Wall time,Step,Value
1520438214.3133743,0,69.46270751953125
1520438287.8644507,100,69.28569030761719
1520438387.6674206,200,69.07212829589844
1520438529.011254,300,69.27398681640625
1520438674.9202921,400,69.2969970703125
1520438814.7667704,500,69.09371948242188
1520438949.961821,600,69.21897888183594
1520439087.326015,700,69.066650390625
1520439224.2040749,800,69.28742218017578
1520439360.767331,900,69.01712036132812
1520439496.659022,1000,69.25041198730469
1520439632.5179634,1100,69.0897216796875
1520439770.0553615,1200,69.116455078125
1520439911.067921,1300,69.18428802490234
1520440053.9257681,1400,69.46176147460938
1520440217.2859232,1500,69.20866394042969
1520440429.684636,1600,69.03150939941406
1520440631.8260038,1700,69.08356475830078
1520440810.6556878,1800,69.2936782836914
1520440997.7633214,1900,69.11054992675781
1520441192.8924334,2000,69.2061538696289
1520441454.4482338,2100,69.06107330322266
1520441710.5647125,2200,68.84599304199219
1520441929.052327,2300,68.92897033691406
1520442114.967583,2400,69.0941162109375
1520442303.6154373,2500,69.04412078857422
1520442500.381284,2600,69.21702575683594
1520442688.4513185,2700,68.89334106445312
1520442827.3741055,2800,68.97312927246094
1520442966.3625898,2900,69.06076049804688
1520443105.8410637,3000,69.03254699707031
1520443242.5959313,3100,69.12370300292969
1520443379.020943,3200,68.92332458496094
1520443514.6775534,3300,69.31452941894531
1520443652.7980387,3400,69.00588989257812
1520443791.5314767,3500,68.93295288085938
1520443968.964227,3600,69.05767822265625
1520444186.8291514,3700,68.90370178222656
1520444407.3959897,3800,68.99409484863281
1520444618.9581852,3900,68.64225769042969
1520444838.5354936,4000,68.80866241455078
1520445116.4474218,4100,68.92285919189453
1520445407.1446917,4200,69.00409698486328
1520445606.3271356,4300,68.93156433105469
1520445805.812562,4400,68.59144592285156
1520446003.9558632,4500,68.87539672851562
1520446223.8208594,4600,68.88872528076172
1520446443.1574762,4700,68.71605682373047
1520446573.907513,4800,69.09749603271484
1520446708.8335743,4900,68.66592407226562
1520446843.8687956,5000,68.4405517578125
1520446981.8664799,5100,68.65865325927734
1520447118.022967,5200,68.8512954711914
1520447255.184093,5300,68.52742004394531
1520447389.600448,5400,68.76274871826172
1520447528.2621331,5500,68.79850769042969
1520447734.5761912,5600,68.51779174804688
1520447952.0924888,5700,68.78335571289062
1520448148.3349552,5800,68.58331298828125
1520448343.0898242,5900,68.46131134033203
1520448544.9475093,6000,68.6476821899414
1520448829.2270403,6100,68.52978515625
1520449124.192919,6200,68.58358764648438
1520449326.2918005,6300,68.58552551269531
1520449520.5421863,6400,68.62902069091797
1520449713.5326643,6500,68.48367309570312
1520449933.950768,6600,68.33653259277344
1520450149.6242325,6700,68.55540466308594
1520450288.395479,6800,68.26205444335938
1520450425.0785043,6900,68.43177795410156
1520450562.5173714,7000,68.3054428100586
1520450700.7074983,7100,68.54547119140625
1520450835.9386067,7200,68.28890991210938
1520450970.218006,7300,68.6480712890625
1520451106.8765652,7400,68.53359985351562
1520451242.6530142,7500,68.228515625
1520451464.4447024,7600,68.4686508178711
1520451680.5260975,7700,68.63130187988281
1520451872.761383,7800,68.30017852783203
1520452066.222856,7900,68.5107421875
1520452264.605956,8000,68.46656036376953
1520452545.9588192,8100,68.22053527832031
1520452825.1566148,8200,68.1236572265625
1520453023.5301378,8300,68.36116027832031
1520453221.088251,8400,68.41511535644531
1520453419.338713,8500,68.1347427368164
1520453634.3109446,8600,68.17401123046875
1520453847.5602438,8700,68.293212890625
1520453982.8172643,8800,68.24253845214844
1520454117.7698734,8900,68.33453369140625
1520454257.7108984,9000,68.2504653930664
1520454393.4351232,9100,68.23828125
1520454530.3793635,9200,68.32514953613281
1520454665.035997,9300,68.10780334472656
1520454805.7995584,9400,68.03070068359375
1520454939.6065085,9500,68.14029693603516
1520455165.7350247,9600,68.11420440673828
1520455363.943339,9700,68.25048828125
1520455548.169437,9800,67.8009262084961
1520455737.79754,9900,67.78579711914062
1520455933.1056445,10000,67.97737121582031
1520456218.169381,10100,68.10121154785156
1520456506.3877232,10200,68.060302734375
1520456710.0265982,10300,68.09976959228516
1520456900.8414767,10400,67.62379455566406
1520457098.3432896,10500,67.69264221191406
1520457313.0051005,10600,67.93196105957031
1520457533.5491323,10700,67.84577941894531
1520457671.1323586,10800,67.4259033203125
1520457808.5064888,10900,68.16368865966797
1520457939.2236886,11000,67.885009765625
1520458078.1993122,11100,67.84019470214844
1520458209.9325054,11200,67.83721923828125
1520458346.6706738,11300,67.75874328613281
1520458475.4745474,11400,67.76597595214844
1520458607.3950305,11500,67.71942901611328
1520458834.374193,11600,67.7953109741211
1520459034.6894066,11700,67.81643676757812
1520459233.978967,11800,67.60324096679688
1520459426.165943,11900,67.6070556640625
1520459633.2241507,12000,67.65478515625
1520459919.5831146,12100,67.88502502441406
1520460207.3989656,12200,67.83961486816406
1520460415.661336,12300,67.7786636352539
1520460606.7774718,12400,67.74362182617188
1520460797.5369017,12500,67.62704467773438
1520461018.753155,12600,67.84312438964844
1520461235.950677,12700,67.69720458984375
1520461374.7105246,12800,67.43949890136719
1520461509.9957044,12900,67.38493347167969
1520461644.6233358,13000,67.411376953125
1520461780.2537193,13100,67.34153747558594
1520461919.9564977,13200,67.34249114990234
1520462054.0572097,13300,67.357666015625
1520462191.4481387,13400,67.41608428955078
1520462326.4058812,13500,67.69364929199219
1520462544.4809692,13600,67.30718994140625
1520462767.932115,13700,67.352783203125
1520462956.941619,13800,67.40219116210938
1520463138.2052999,13900,67.6958236694336
1520463328.3854985,14000,67.64381408691406
1520463611.1259198,14100,67.3280029296875
1520463908.8794773,14200,67.54757690429688
1520464119.0542715,14300,67.30475616455078
1520464316.5515528,14400,67.58865356445312
1520464502.861139,14500,67.23738861083984
1520464722.986831,14600,67.14382934570312
1520464944.0634553,14700,67.57442474365234
1520465083.105234,14800,66.96530151367188
1520465216.6922865,14900,67.1275634765625
1520465353.5257735,15000,66.83158111572266
1520465489.3207502,15100,66.84390258789062
1520465623.6758776,15200,67.11190795898438
1520465763.6777868,15300,66.82917785644531
1520465894.9080305,15400,67.46244049072266
1520466026.6140435,15500,67.02847290039062
1520466244.6202998,15600,66.87132263183594
1520466471.5266984,15700,66.75609588623047
1520466675.2372708,15800,66.9129638671875
1520466871.7594984,15900,66.78662109375
1520467066.5148368,16000,67.04850769042969
1520467331.9955888,16100,67.43950653076172
1520467614.4075499,16200,67.01188659667969
1520467833.3342302,16300,66.9809799194336
1520468034.2132614,16400,66.9507064819336
1520468227.7827053,16500,66.78732299804688
1520468446.349711,16600,66.79378509521484
1520468658.9519095,16700,67.04197692871094
1520468797.6029458,16800,67.11697387695312
1520468938.1672683,16900,66.7020263671875
1520469074.7846146,17000,66.40906524658203
1520469214.885593,17100,66.72645568847656
1520469348.604865,17200,66.72502899169922
1520469494.361697,17300,67.12628936767578
1520469636.3544466,17400,66.77348327636719
1520469769.1438198,17500,66.52753448486328
1520469989.0189528,17600,66.87677001953125
1520470203.427694,17700,66.6240234375
1520470393.051666,17800,66.9224853515625
1520470584.7355802,17900,66.891357421875
1520470775.041176,18000,66.27625274658203
1520471059.0984235,18100,66.93927001953125
1520471350.0408542,18200,66.93126678466797
1520471560.0372505,18300,66.78208923339844
1520471759.9068816,18400,66.53611755371094
1520471953.894438,18500,66.40605163574219
1520472173.148182,18600,67.14814758300781
1520472387.2107782,18700,66.59040832519531
1520472533.4522462,18800,66.8101806640625
1520472671.3479536,18900,66.49372100830078
1520472809.674005,19000,66.57421875
1520472946.3812044,19100,66.87435913085938
1520473085.799597,19200,66.58204650878906
1520473223.3103435,19300,66.32551574707031
1520473360.7019825,19400,66.53311157226562
1520473493.9468944,19500,66.61836242675781
1520473708.6974342,19600,66.88127136230469
1520473920.6132126,19700,66.21343994140625
1520474119.5763273,19800,66.47706604003906
1520474317.6803799,19900,66.9042739868164
1520474502.7509174,20000,66.78643798828125
1520474793.9287078,20100,66.05044555664062
1520475087.7845705,20200,66.40945434570312
1520475292.7523427,20300,66.70320129394531
1520475492.1246438,20400,66.51747131347656
1520475692.8976953,20500,66.61184692382812
1520475910.7435105,20600,66.13321685791016
1520476121.9831686,20700,66.26519012451172
1520476263.672392,20800,66.23463439941406
1520476398.7518373,20900,66.12042236328125
1520476528.974282,21000,65.56065368652344
1520476664.713361,21100,66.01368713378906
1520476800.6385212,21200,66.49372863769531
1520476935.9310715,21300,66.185302734375
1520477072.2546241,21400,66.19122314453125
1520477207.628754,21500,65.83535766601562
1520477423.9636142,21600,65.97801208496094
1520477638.234518,21700,66.22030639648438
1520477833.3618324,21800,65.62142944335938
1520478027.7036772,21900,65.79386901855469
1520478224.8717349,22000,65.89714050292969
1520478506.9858792,22100,65.89277648925781
1520478804.5878408,22200,65.99394226074219
1520478998.802383,22300,66.00761413574219
1520479197.8179665,22400,66.1505126953125
1520479401.314417,22500,65.62887573242188
1520479616.2221718,22600,66.6792221069336
1520479834.3235095,22700,66.1725845336914
1520479971.8030827,22800,65.55207824707031
1520480106.1402276,22900,66.28266143798828
1520480241.1396492,23000,65.94965362548828
1520480371.88044,23100,66.2491455078125
1520480501.1558015,23200,65.97930908203125
1520480637.416014,23300,65.88601684570312
1520480774.02253,23400,65.83868408203125
1520480907.9685082,23500,65.6446533203125
1520481139.2444346,23600,65.84248352050781
1520481362.9359484,23700,65.59483337402344
1520481564.453949,23800,66.16532897949219
1520481770.6617072,23900,65.77433776855469
1520481979.1293404,24000,65.84797668457031
1520482252.1350155,24100,66.05587768554688
1520482541.5962918,24200,65.1808853149414
1520482751.425285,24300,65.69646453857422
1520482946.439627,24400,65.70541381835938
1520483142.3915682,24500,65.79669189453125
1520483363.681969,24600,65.64195251464844
1520483584.9111135,24700,65.3608169555664
1520483716.3479056,24800,65.26322937011719
1520483850.392039,24900,65.63827514648438
1520483989.5318868,25000,65.1946029663086
1520484131.989227,25100,65.03018951416016
1520484271.3917897,25200,65.73942565917969
1520484407.2340283,25300,64.82542419433594
1520484539.6954696,25400,65.3099365234375
1520484671.0639503,25500,64.99896240234375
1520484886.9299214,25600,65.37210083007812
1520485095.69548,25700,65.36689758300781
1520485286.2169712,25800,65.42872619628906
1520485479.2526836,25900,65.8182373046875
1520485680.7431297,26000,65.22810363769531
1520485967.253044,26100,64.91499328613281
1520486250.7868044,26200,65.61671447753906
1520486460.84959,26300,64.90220642089844
1520486656.5365067,26400,65.3623046875
1520486857.4321709,26500,64.97215270996094
1520487080.0716755,26600,65.06209564208984
1520487301.7102337,26700,65.38949584960938
1520487436.4725337,26800,64.95686340332031
1520487575.0891237,26900,65.21849060058594
1520487715.3061042,27000,64.84083557128906
1520487854.8576155,27100,65.4337158203125
1520487993.8378122,27200,65.83695983886719
1520488127.8253882,27300,65.28630828857422
1520488260.2445533,27400,65.17559814453125
1520488404.4536493,27500,64.26886749267578
1520488625.8553994,27600,65.49304962158203
1520488829.289472,27700,64.88432312011719
1520489010.5487676,27800,65.64188385009766
1520489200.2269208,27900,65.35270690917969
1520489400.6868074,28000,64.69845581054688
1520489687.668438,28100,65.0540542602539
1520489984.27583,28200,65.13057708740234
1520490183.801522,28300,65.65072631835938
1520490376.8450146,28400,65.20368957519531
1520490569.084566,28500,64.74676513671875
1520490783.4965174,28600,65.49140930175781
1520491002.8659961,28700,65.12085723876953
1520491139.5551898,28800,65.4845199584961
1520491274.8006408,28900,64.5513687133789
1520491413.8867605,29000,64.65510559082031
1520491562.2526925,29100,65.12556457519531
1520491696.1904352,29200,64.72882843017578
1520491834.5340524,29300,64.6595458984375
1520491982.8231971,29400,64.41903686523438
1520492117.6262755,29500,64.56820678710938
1520492349.185924,29600,64.81791687011719
1520492566.3600848,29700,64.47984313964844
1520492759.9629853,29800,64.93637084960938
1520492961.1359818,29900,65.00431823730469
1520493166.331783,30000,64.63056945800781
1520493440.8721125,30100,63.67287826538086
1520493742.3686123,30200,65.11185455322266
1520493945.8813803,30300,64.6973876953125
1520494141.1214654,30400,64.45718383789062
1520494337.8079581,30500,64.69436645507812
1520494555.875663,30600,64.27090454101562
1520494775.1120937,30700,64.59710693359375
1520494913.1013503,30800,64.87527465820312
1520495049.500799,30900,64.64097595214844
1520495183.0658612,31000,64.43463134765625
1520495316.4800878,31100,64.8536605834961
1520495452.3775742,31200,64.0242919921875
1520495593.9567213,31300,65.01725769042969
1520495790.4069912,31400,64.5344467163086
1520495985.5158856,31500,64.05493927001953
1520496200.7142303,31600,64.33567810058594
1520496421.5520785,31700,64.79756927490234
1520496635.3046744,31800,64.97200012207031
1520496851.7679596,31900,64.14484405517578
1520497074.7109833,32000,64.34387969970703
1520497368.3423936,32100,64.61207580566406
1520497600.7988162,32200,64.73527526855469
1520497800.2166965,32300,64.62091064453125
1520497997.6590204,32400,64.71763610839844
1520498197.4603238,32500,64.4714584350586
1520498410.33055,32600,64.72972106933594
1520498628.7535048,32700,64.19267272949219
1520498768.555214,32800,64.54603576660156
1520498897.0923066,32900,64.9048843383789
1520499039.9736416,33000,64.77877807617188
1520499180.0427115,33100,64.74236297607422
1520499313.525856,33200,64.9737777709961
1520499446.478588,33300,64.73570251464844
1520499574.1482475,33400,64.87257385253906
1520499702.426422,33500,64.39261627197266
1520499840.0346956,33600,63.67822265625
1520499979.9186459,33700,64.53720092773438
1520500119.1435125,33800,64.50529479980469
1520500259.5297062,33900,63.73967742919922
1520500397.6460881,34000,63.853477478027344
1520500622.357747,34100,64.44937133789062
1520500839.3334782,34200,64.64938354492188
1520501035.8279846,34300,64.5080795288086
1520501230.3588364,34400,63.705055236816406
1520501427.492472,34500,63.86962127685547
1520501645.2941475,34600,64.13487243652344
1520501862.2035801,34700,63.52135467529297
1520502007.1397238,34800,64.13006591796875
1520502143.2588716,34900,63.86516571044922
1520502277.6448064,35000,64.6590576171875
1520502418.273063,35100,64.88082122802734
1520502558.3364418,35200,64.39183044433594
1520502698.0605466,35300,64.5923843383789
1520502847.081757,35400,64.15350341796875
1520503082.7310948,35500,64.12937927246094
1520503307.7338855,35600,63.84772491455078
1520503516.4002419,35700,63.76982116699219
1520503717.7865095,35800,63.818397521972656
1520503925.2631729,35900,63.12968826293945
1520504130.2830596,36000,64.1113510131836
1520504340.4523332,36100,64.64989471435547
1520504564.9384887,36200,64.10765075683594
1520504762.8097858,36300,64.60411071777344
1520504955.119893,36400,64.2370376586914
1520505151.6224835,36500,63.64946746826172
1520505366.944061,36600,63.648719787597656
1520505588.1834111,36700,64.48277282714844
1520505727.22683,36800,64.2642822265625
1520505865.08208,36900,63.72208786010742
1520505997.4663184,37000,64.09278106689453
1520506131.7131698,37100,63.45219421386719
1520506267.7305632,37200,64.23721313476562
1520506420.7959955,37300,64.17853546142578
1520506663.4140885,37400,63.9261474609375
1520506895.4397523,37500,64.09491729736328
1520507117.7098408,37600,63.38252258300781
1520507332.3633566,37700,63.31459045410156
1520507566.402314,37800,64.4569091796875
1520507792.2002099,37900,64.0240478515625
1520507924.5611613,38000,63.77253723144531
1520508148.5491896,38100,64.24811553955078
1520508362.9606404,38200,64.6617431640625
1520508557.6038806,38300,63.054527282714844
1520508755.0240374,38400,63.81299591064453
1520508953.5025601,38500,63.62751770019531
1520509170.8383396,38600,64.0047836303711
1520509386.9580035,38700,62.75331115722656
1520509525.3497772,38800,63.318572998046875
1520509665.6220388,38900,63.24311065673828
1520509802.1538084,39000,63.69599151611328
1520509940.1526575,39100,63.60842514038086
1520510083.619592,39200,62.56196975708008
1520510287.955284,39300,63.66602325439453
1520510506.334001,39400,64.00189971923828
1520510698.6823435,39500,63.79167938232422
1520510892.6572168,39600,63.379791259765625
1520511092.835759,39700,63.92709732055664
1520511309.0268548,39800,64.40372467041016
1520511528.9730847,39900,63.502220153808594
1520511666.537374,40000,63.27423095703125
1520511892.1010497,40100,63.057186126708984
1520512111.7107658,40200,63.07215118408203
1520512312.100392,40300,63.69852828979492
1520512511.1195133,40400,63.423030853271484
1520512713.0187452,40500,63.59883117675781
1520512939.0110803,40600,63.45240783691406
1520513162.2467165,40700,63.20982360839844
1520513302.8035042,40800,63.989601135253906
1520513444.724117,40900,63.34218978881836
1520513581.012196,41000,63.15312957763672
1520513717.2717686,41100,63.36813735961914
1520513874.9905188,41200,62.915855407714844
1520514081.9555788,41300,63.28707504272461
1520514293.6861553,41400,62.978607177734375
1520514486.5586994,41500,63.20158004760742
1520514683.5535703,41600,63.55126190185547
1520514865.5468004,41700,63.48440933227539
1520515082.8194473,41800,62.011871337890625
1520515300.3677888,41900,63.51240539550781
1520515440.5212998,42000,63.120155334472656
1520515668.6664636,42100,62.256378173828125
1520515884.1762846,42200,63.18496322631836
1520516079.1481795,42300,62.84223556518555
1520516269.1594613,42400,63.070045471191406
1520516473.0149295,42500,63.01502990722656
1520516698.1214378,42600,62.359622955322266
1520516920.1143684,42700,62.68463134765625
1520517060.7835028,42800,62.16270065307617
1520517201.2427127,42900,64.06092834472656
1520517334.2397363,43000,63.50015640258789
1520517467.4150612,43100,62.98872375488281
1520517601.6505516,43200,63.489479064941406
1520517821.1578162,43300,63.34977722167969
1520518035.3875432,43400,63.25360870361328
1520518236.2858882,43500,63.39891052246094
1520518442.324455,43600,63.3834342956543
1520518640.0830007,43700,62.398956298828125
1520518855.6425605,43800,62.963356018066406
1520519070.6661646,43900,63.49150848388672
1520519211.3083954,44000,62.34883117675781
1520519445.7581644,44100,63.43683624267578
1520519664.9486349,44200,63.424888610839844
1520519863.5680273,44300,62.941368103027344
1520520062.856435,44400,63.15585708618164
1520520265.3679755,44500,63.45042419433594
1520520487.263214,44600,63.46337890625
1520520713.9266422,44700,63.086544036865234
1520520846.368119,44800,62.68177032470703
1520520980.6855228,44900,61.80156326293945
1520521117.1152039,45000,63.127891540527344
1520521253.7240171,45100,62.50457000732422
1520521391.2708983,45200,62.82587432861328
1520521606.4485989,45300,62.521976470947266
1520521823.260652,45400,62.609588623046875
1520522015.2348592,45500,63.09223937988281
1520522225.916402,45600,62.740333557128906
1520522407.9064856,45700,62.98441696166992
1520522612.7415545,45800,62.32495880126953
1520522828.064341,45900,63.298980712890625
1520522964.736856,46000,63.964385986328125
1520523191.6172147,46100,63.74140930175781
1520523405.443864,46200,62.44153594970703
1520523598.616271,46300,63.17647933959961
1520523793.3952503,46400,63.29835510253906
1520523996.3312173,46500,62.9978141784668
1520524222.1176715,46600,62.407325744628906
1520524442.1322827,46700,62.72311782836914
1520524569.3260868,46800,62.57692337036133
1520524699.756671,46900,62.782196044921875
1520524837.2153597,47000,63.313724517822266
1520524972.3776505,47100,62.29523468017578
1520525108.0632064,47200,62.630374908447266
1520525333.8458934,47300,62.70560073852539
1520525558.426499,47400,61.932403564453125
1520525756.9914336,47500,62.46614074707031
1520525951.881845,47600,61.960269927978516
1520526148.962465,47700,61.49211502075195
1520526367.2543006,47800,62.03466796875
1520526580.7165685,47900,62.12213897705078
1520526712.1503232,48000,63.15489959716797
1520526938.5753603,48100,61.93902587890625
1520527157.4430268,48200,62.58362579345703
1520527351.3513346,48300,62.10096740722656
1520527543.4231038,48400,63.39842987060547
1520527743.283588,48500,63.379249572753906
1520527962.7826414,48600,62.699241638183594
1520528184.877802,48700,62.282569885253906
1520528321.3874793,48800,62.782527923583984
1520528456.5129275,48900,62.439422607421875
1520528593.5252166,49000,61.830665588378906
1520528729.8178067,49100,62.158451080322266
1520528864.9998565,49200,62.378173828125
1520529092.7931871,49300,61.765708923339844
1520529311.0601866,49400,62.43903732299805
1520529512.1197999,49500,61.93388366699219
1520529707.3995218,49600,61.72393798828125
1520529901.695834,49700,62.262489318847656
1520530124.622475,49800,62.44625473022461
1520530341.5314205,49900,61.69141387939453
1520530476.6096408,50000,62.886653900146484
1520530708.859458,50100,61.58433532714844
1520530930.8664029,50200,63.09385681152344
1520531129.651319,50300,62.4700927734375
1520531324.8474274,50400,61.454593658447266
1520531524.1220467,50500,62.466453552246094
1520531744.4292238,50600,60.15552520751953
1520531968.3612235,50700,62.759376525878906
1520532104.7227173,50800,62.17919158935547
1520532238.1866665,50900,61.97032165527344
1520532371.8946009,51000,61.994720458984375
1520532512.5313976,51100,62.75438690185547
1520532653.6786454,51200,62.912689208984375
1520532874.8603137,51300,62.768245697021484
1520533086.7052205,51400,62.30631637573242
1520533277.087259,51500,62.702720642089844
1520533470.3508646,51600,62.439517974853516
1520533673.7293775,51700,62.221275329589844
1520533894.3278236,51800,62.6529541015625
1520534108.6111186,51900,63.23349380493164
1520534239.8795855,52000,62.27885437011719
1520534472.8559933,52100,62.81294631958008
1520534694.9586358,52200,62.539306640625
1520534897.694319,52300,62.21953582763672
1520535101.1753845,52400,62.005165100097656
1520535302.492112,52500,62.341529846191406
1520535521.967869,52600,61.945804595947266
1520535746.3687441,52700,62.71947479248047
1520535883.9848902,52800,62.11222457885742
1520536023.593189,52900,61.267913818359375
1520536160.0432122,53000,60.6235237121582
1520536298.6103203,53100,62.23561096191406
1520536436.3989947,53200,61.74534606933594
1520536660.234554,53300,62.35577392578125
1520536879.7319462,53400,61.85654830932617
1520537062.6064048,53500,61.55799865722656
1520537255.1600044,53600,62.03721618652344
1520537452.3413963,53700,62.517181396484375
1520537679.9258287,53800,62.641395568847656
1520537896.524311,53900,63.04055404663086
1520538030.589096,54000,62.08638000488281
1520538260.956541,54100,62.46897506713867
1520538483.4154422,54200,62.199317932128906
1520538686.5544496,54300,62.02243423461914
1520538885.5071433,54400,62.802093505859375
1520539083.640511,54500,62.364009857177734
1520539308.3271153,54600,62.593196868896484
1520539532.7545347,54700,62.16584014892578
1520539674.7247467,54800,61.343711853027344
1520539808.7504778,54900,61.746665954589844
1520539952.570588,55000,62.471832275390625
1520540128.270997,55100,61.41580581665039
1520540294.2855704,55200,62.52027893066406
1520540517.2645795,55300,62.48643493652344
1520540732.5167563,55400,62.33622360229492
1520540913.60601,55500,63.094390869140625
1520541092.4429288,55600,62.42039108276367
1520541277.6683285,55700,62.512718200683594
1520541493.7036288,55800,61.77564239501953
1520541712.4068935,55900,62.478729248046875
1520541850.7819767,56000,62.77137756347656
1520542079.6075816,56100,62.197872161865234
1520542298.6454108,56200,61.1370964050293
1520542496.9224687,56300,62.52813720703125
1520542696.0354936,56400,61.3548698425293
1520542894.888021,56500,61.3184814453125
1520543122.3590505,56600,61.99766540527344
1520543348.5093691,56700,61.2259521484375
1520543488.2119346,56800,60.06455993652344
1520543654.59002,56900,61.49388122558594
1520543793.4838634,57000,61.1376953125
1520543960.6085048,57100,61.942230224609375
1520544095.872741,57200,62.005104064941406
1520544312.9908612,57300,63.127220153808594
1520544543.5361385,57400,61.699668884277344
1520544763.8121314,57500,61.82893371582031
1520544966.3153613,57600,62.16893768310547
1520545174.7709055,57700,62.14824676513672
1520545403.266672,57800,61.05403137207031
1520545630.2473798,57900,61.45929718017578
1520545791.926003,58000,61.89305114746094
1520546021.2914329,58100,61.603477478027344
1520546241.842278,58200,62.274356842041016
1520546440.2276058,58300,61.208499908447266
1520546639.5539877,58400,62.734886169433594
1520546835.7880075,58500,61.23600387573242
1520547062.488273,58600,61.44914245605469
1520547285.0093958,58700,62.565162658691406
1520547459.3396685,58800,61.875213623046875
1520547627.9788184,58900,61.9215202331543
1520547797.2581778,59000,61.58783721923828
1520547967.7778568,59100,61.19087219238281
1520548197.4470701,59200,60.99467086791992
1520548420.6891174,59300,61.5850944519043
1520548619.738676,59400,62.13258361816406
1520548816.6851728,59500,62.40560531616211
1520549012.6901667,59600,61.46046447753906
1520549234.2244549,59700,62.45502471923828
1520549456.646978,59800,60.954856872558594
1520549615.2341082,59900,62.949039459228516
1520549789.5334063,60000,61.45246124267578
1520550016.7315884,60100,61.58467102050781
1520550232.5342116,60200,62.11703872680664
1520550428.841248,60300,62.398170471191406
1520550627.6511033,60400,61.55979919433594
1520550824.5742002,60500,61.59733581542969
1520551046.6039972,60600,61.25347900390625
1520551262.9352403,60700,60.87416076660156
1520551424.9225025,60800,63.31492614746094
1520551590.2801132,60900,61.881065368652344
1520551765.5146058,61000,61.69586944580078
1520551982.3681388,61100,61.891845703125
1520552194.9157643,61200,62.381263732910156
1520552401.847073,61300,61.399261474609375
1520552615.0983644,61400,60.8463020324707
1520552834.7499819,61500,60.760467529296875
1520553061.0557394,61600,61.05379104614258
1520553292.378589,61700,60.02775573730469
1520553437.3400385,61800,60.73424530029297
1520553578.0785177,61900,60.82135772705078
1520553718.4056652,62000,60.55816650390625
1520553944.4729903,62100,60.772613525390625
1520554162.789574,62200,61.43616485595703
1520554364.2905302,62300,60.16384506225586
1520554564.1433005,62400,60.66835021972656
1520554764.3062816,62500,60.83720397949219
1520554987.6346343,62600,60.948036193847656
1520555210.7531013,62700,59.395416259765625
1520555351.782815,62800,60.24730682373047
1520555508.3357594,62900,60.40774917602539
1520555675.5190601,63000,62.372764587402344
1520555870.3031301,63100,61.45928192138672
1520556103.3044405,63200,62.51310729980469
1520556315.205243,63300,62.4488525390625
1520556513.597142,63400,62.21287536621094
1520556724.483192,63500,61.63349151611328
1520556935.602761,63600,60.74346923828125
1520557136.9326446,63700,61.224586486816406
1520557296.991161,63800,61.822120666503906
1520557437.9761245,63900,62.8474006652832
1520557584.5881064,64000,61.94776153564453
1520557812.0448756,64100,61.643733978271484
1520558032.6586802,64200,62.259864807128906
1520558224.8624725,64300,61.257415771484375
1520558418.590757,64400,62.33939743041992
1520558616.3693836,64500,61.518096923828125
1520558842.3174403,64600,60.62108612060547
1520559062.3455513,64700,61.44560241699219
1520559197.824135,64800,61.77797317504883
1520559345.8031416,64900,61.27587127685547
1520559493.6854446,65000,60.80029296875
1520559664.1780899,65100,61.33294677734375
1520559892.498749,65200,60.57511901855469
1520560113.705662,65300,60.71597671508789
1520560318.3484278,65400,61.431129455566406
1520560517.6793492,65500,61.11224365234375
1520560717.9378097,65600,61.334617614746094
1520560941.5001564,65700,61.279754638671875
1520561157.2642539,65800,61.054386138916016
1520561322.9652145,65900,60.111732482910156
1520561467.6797848,66000,60.66287612915039
1520561705.2679703,66100,60.848602294921875
1520561926.939014,66200,60.8098030090332
1520562122.6011887,66300,61.29173278808594
1520562314.1753376,66400,62.0445442199707
1520562514.7763977,66500,61.51537322998047
1520562743.5402033,66600,61.80205535888672
1520562966.8007076,66700,61.83050537109375
1520563099.2431648,66800,61.83454895019531
1520563234.6087756,66900,61.70808410644531
1520563374.4058487,67000,62.16423034667969
1520563512.8998282,67100,60.93798828125
1520563659.939237,67200,60.861236572265625
1520563866.3093865,67300,61.773475646972656
1520564069.0653603,67400,61.08476257324219
1520564259.243743,67500,61.5632209777832
1520564455.4809568,67600,61.220909118652344
1520564649.556487,67700,62.08935546875
1520564870.5669224,67800,60.386817932128906
1520565091.3727906,67900,61.12799072265625
1520565237.0935035,68000,61.70096206665039
1520565470.417463,68100,61.594146728515625
1520565691.984834,68200,60.74119186401367
1520565886.9397316,68300,61.649810791015625
1520566079.1628158,68400,61.49323272705078
1520566275.2146678,68500,60.94670486450195
1520566499.1992316,68600,61.25640869140625
1520566721.3381221,68700,60.471614837646484
1520566880.7974942,68800,61.39098358154297
1520567034.041427,68900,59.69077682495117
1520567171.6238427,69000,59.96998596191406
1520567305.1348395,69100,61.206180572509766
1520567449.50994,69200,60.22224807739258
1520567656.0331292,69300,61.341346740722656
1520567876.6947422,69400,60.97001266479492
1520568101.4428267,69500,60.17616271972656
1520568317.0156672,69600,60.64429473876953
1520568536.2151735,69700,60.86895751953125
1520568767.9444726,69800,61.2004508972168
1520568990.6936257,69900,59.36805725097656
1520569151.8142247,70000,60.86573791503906
1520569384.5634916,70100,61.2857551574707
1520569608.9654016,70200,60.93180847167969
1520569809.685284,70300,61.311767578125
1520570010.9561217,70400,61.11293029785156
1520570207.9229755,70500,61.22631072998047
1520570427.9958413,70600,61.42036437988281
1520570650.38522,70700,61.01667022705078
1520570784.1788623,70800,61.700782775878906
1520570920.476937,70900,61.8941764831543
1520571062.9283035,71000,61.0494499206543
1520571203.427823,71100,61.07151794433594
1520571340.2204452,71200,60.412132263183594
1520571478.4635794,71300,61.40401077270508
1520571700.421941,71400,61.845787048339844
1520571934.0428572,71500,61.77045440673828
1520572138.7235339,71600,60.667930603027344
1520572338.0705783,71700,61.742279052734375
1520572539.8171434,71800,61.646018981933594
1520572768.6116045,71900,61.24036407470703
1520572986.6607962,72000,60.8438720703125
1520573217.967756,72100,61.23072052001953
1520573437.2456813,72200,60.112037658691406
1520573635.4461222,72300,60.15656280517578
1520573832.444022,72400,60.996055603027344
1520574028.9564087,72500,59.69664764404297
1520574248.2804954,72600,60.139137268066406
1520574468.240168,72700,60.53790283203125
1520574604.0871496,72800,60.117523193359375
1520574740.7107468,72900,60.380950927734375
1520574878.7049284,73000,60.450035095214844
1520575017.2535431,73100,59.74795150756836
1520575156.142169,73200,60.70652770996094
1520575299.4054081,73300,60.970767974853516
1520575437.5131905,73400,60.46873092651367
1520575643.072896,73500,60.71993637084961
1520575861.5097115,73600,59.67304992675781
1520576085.4625797,73700,60.64999008178711
1520576303.6656523,73800,61.12286376953125
1520576515.0615585,73900,59.757896423339844
1520576741.0880654,74000,60.999046325683594
1520576981.9872308,74100,61.1164665222168
1520577229.9330318,74200,60.98929977416992
1520577440.46976,74300,61.08195114135742
1520577630.5557163,74400,61.313716888427734
1520577820.4375272,74500,61.774837493896484
1520578036.6251972,74600,61.06850814819336
1520578253.114319,74700,61.78618621826172
1520578392.4104588,74800,62.02635955810547
1520578528.8684304,74900,62.55253601074219
1520578660.9149005,75000,61.26475524902344
1520578796.2491975,75100,60.346580505371094
1520578935.2287138,75200,60.33623504638672
1520579065.4133797,75300,60.697593688964844
1520579208.190589,75400,61.41560363769531
1520579421.6111977,75500,59.97576904296875
1520579638.7344005,75600,60.67235565185547
1520579830.279464,75700,59.22953414916992
1520580033.666361,75800,61.578285217285156
1520580232.209136,75900,61.094947814941406
1520580448.3938384,76000,61.010440826416016
1520580729.1514888,76100,61.055015563964844
1520580958.0891588,76200,60.067176818847656
1520581158.7020116,76300,61.63101577758789
1520581359.350052,76400,59.250484466552734
1520581557.639516,76500,60.47344207763672
1520581775.9922166,76600,60.25193405151367
1520581996.2594786,76700,60.97608947753906
1520582129.778577,76800,60.6085205078125
1520582268.2705643,76900,61.05055236816406
1520582411.591095,77000,59.945533752441406
1520582543.8156395,77100,61.56717300415039
1520582677.5889187,77200,60.434722900390625
1520582809.7940269,77300,59.912109375
1520582946.2967122,77400,60.85023498535156
1520583170.9490774,77500,60.211734771728516
1520583394.1433547,77600,60.100303649902344
1520583593.3577745,77700,60.6699333190918
1520583793.251004,77800,59.61946105957031
1520583987.7164688,77900,60.91242218017578
1520584207.2660232,78000,61.33497619628906
1520584491.90366,78100,60.54039001464844
1520584724.2365453,78200,60.62918472290039
1520584921.8870018,78300,60.360172271728516
1520585118.2685597,78400,59.93396759033203
1520585314.8290694,78500,60.29722213745117
1520585536.2315183,78600,60.384010314941406
1520585753.2982185,78700,61.39600372314453
1520585895.1807125,78800,61.0067138671875
1520586041.6030164,78900,61.28518295288086
1520586181.4521196,79000,60.64789581298828
1520586318.4806318,79100,61.603946685791016
1520586450.4385421,79200,61.248294830322266
1520586583.793065,79300,61.53793716430664
1520586736.0429504,79400,60.79726791381836
1520586950.6710482,79500,60.83494567871094
1520587163.0643625,79600,60.472633361816406
1520587331.7251782,79700,61.78696060180664
1520587516.514147,79800,61.22637176513672
1520587696.2198393,79900,61.80148696899414
1520587883.8908608,80000,60.575321197509766
1520588119.5942767,80100,60.886138916015625
1520588302.0495052,80200,60.26461410522461
1520588445.1478643,80300,60.245182037353516
1520588618.976533,80400,59.59397506713867
1520588792.4577677,80500,60.28937530517578
1520588970.5381668,80600,61.617313385009766
1520589160.9690895,80700,59.79435729980469
1520589349.6470299,80800,60.648441314697266
1520589495.3561873,80900,59.428733825683594
1520589636.6532373,81000,59.66847229003906
1520589771.5072534,81100,60.903228759765625
1520589896.6310244,81200,60.348472595214844
1520590021.0005121,81300,60.24225616455078
1520590150.103943,81400,60.77403259277344
1520590331.8758779,81500,60.52940368652344
1520590516.3918202,81600,61.55095672607422
1520590706.0593255,81700,58.919830322265625
1520590883.2868729,81800,61.0306282043457
1520591067.9113562,81900,60.92729949951172
1520591248.6904187,82000,60.611480712890625
1520591485.5806782,82100,59.9252815246582
1520591672.0071805,82200,61.113067626953125
1520591855.4876451,82300,60.7740592956543
1520592030.5025513,82400,60.30652618408203
1520592201.9057767,82500,60.99419403076172
1520592396.0433547,82600,60.34977340698242
1520592586.7343662,82700,60.03819274902344
1520592726.6228955,82800,60.50035858154297
1520592864.2374694,82900,59.886878967285156
1520593005.3258848,83000,60.882774353027344
1520593136.0292482,83100,60.4863395690918
1520593275.228616,83200,61.125457763671875
1520593409.7530534,83300,60.915557861328125
1520593543.0478694,83400,59.89118194580078
1520593739.4261951,83500,60.029563903808594
1520593924.3055542,83600,60.14742660522461
1520594102.3305588,83700,60.112144470214844
1520594273.344542,83800,60.51919937133789
1520594454.6723323,83900,60.67597961425781
1520594646.04151,84000,59.28688049316406
1520594884.9066346,84100,60.888427734375
1520595075.836174,84200,60.94581604003906
1520595271.3616126,84300,59.81638717651367
1520595449.690859,84400,60.8276481628418
1520595625.145794,84500,60.401641845703125
1520595821.398,84600,61.87542724609375
1520596014.7890875,84700,59.12446594238281
1520596151.234701,84800,59.678466796875
1520596289.3855584,84900,61.02326202392578
1520596424.7602887,85000,60.43449401855469
1520596565.060127,85100,61.49055099487305
1520596698.733249,85200,60.068138122558594
1520596834.1364007,85300,59.84679412841797
1520596968.4833698,85400,59.81211853027344
1520597163.5933583,85500,60.42176055908203
1520597353.2355165,85600,60.73705291748047
1520597532.5611963,85700,60.182098388671875
1520597707.984195,85800,59.146114349365234
1520597884.271628,85900,59.608211517333984
1520598063.58355,86000,59.550262451171875
1520598297.3382075,86100,59.78736877441406
1520598493.6375098,86200,59.55106735229492
1520598689.1831808,86300,59.7956428527832
1520598866.3262181,86400,60.222625732421875
1520599047.9875393,86500,60.16051483154297
1520599232.4617622,86600,59.71031188964844
1520599423.1690812,86700,59.629859924316406


==> raw_data/center_loss1/run_baie_al_0.9_la_0.0_reg_0.001_cla_2919_dp_0.8_ss_4096_bs_64_market-att--inception-PATH14.1-YESdataugNOCropNORatioFine141L2BN099DPATT-2dsMGetand3-image_visu-noMARS-no_art_hums.csv <==
Wall time,Step,Value
1520249227.47436,100,69.49769592285156
1520249455.2801392,300,69.29560852050781
1520249730.9258578,500,69.2938232421875
1520249861.171805,600,69.56092834472656
1520250126.2861233,800,69.55835723876953
1520250393.6180003,1000,69.41259765625
1520250525.1387565,1100,69.38958740234375
1520250658.2911909,1200,69.49485778808594
1520250793.4892435,1300,69.09613800048828
1520250931.1584673,1400,69.11518859863281
1520251067.3132365,1500,69.17088317871094
1520251204.7161572,1600,69.3185806274414
1520251344.3349082,1700,69.38815307617188
1520251478.346292,1800,69.5022201538086
1520251609.9417784,1900,69.4442138671875
1520251741.0480454,2000,69.3692626953125
1520252109.8707135,2200,69.35145568847656
1520252454.5980177,2400,69.30128479003906
1520252623.9923267,2500,69.14600372314453
1520252973.957341,2700,69.21429443359375
1520253388.689342,3000,69.54608154296875
1520253525.0246613,3100,69.472900390625
1520253661.3905509,3200,69.35784912109375
1520253798.966175,3300,69.21721649169922
1520253938.3972404,3400,69.6390380859375
1520254211.3318164,3600,69.12706756591797
1520254618.0022027,3900,69.2800521850586
1520254751.6749296,4000,69.30729675292969
1520255122.2999408,4200,69.49075317382812
1520255295.4858387,4300,69.32302856445312
1520255468.6112394,4400,69.12874603271484
1520255641.1790893,4500,69.21728515625
1520255821.0432274,4600,69.50086212158203
1520256003.08911,4700,69.2321548461914
1520256292.1903284,4900,69.15866088867188
1520256430.5355668,5000,69.45259094238281
1520256836.2464826,5300,69.3848876953125
1520256973.1747653,5400,69.2470703125
1520257110.7468426,5500,69.30316925048828
1520257248.850353,5600,69.39635467529297
1520257380.8026433,5700,69.50562286376953
1520257791.1982698,6000,69.46145629882812
1520257984.31606,6100,69.16023254394531
1520258173.888827,6200,69.16543579101562
1520258352.0108411,6300,69.13067626953125
1520258528.6882164,6400,69.55974578857422
1520258701.828451,6500,69.41571044921875
1520258891.6343565,6600,69.63729095458984
1520259079.6894898,6700,69.35395050048828
1520259249.8566954,6800,69.18954467773438
1520259441.8464878,6900,69.62844848632812
1520259820.6005867,7100,69.47544860839844
1520259991.7525125,7200,69.32208251953125
1520260173.0991206,7300,69.54617309570312
1520260340.6199024,7400,69.5575180053711
1520260618.5170891,7600,69.48361206054688
1520260893.4999928,7800,69.20880126953125
1520261030.2123857,7900,69.39271545410156
1520261368.2808082,8100,69.12571716308594
1520261560.7518425,8200,69.20866394042969
1520261901.3437493,8400,69.27867126464844
1520262075.5388565,8500,69.48139190673828
1520262263.9375935,8600,69.10395812988281
1520262481.196479,8700,69.49629974365234
1520262667.8193924,8800,69.52986145019531
1520262858.571611,8900,69.16987609863281
1520263243.282451,9100,69.27442169189453
1520263423.9596853,9200,69.21973419189453
1520263606.2506268,9300,69.3031997680664
1520263750.0559425,9400,69.47189331054688
1520264032.0811195,9600,69.20468139648438
1520264449.241762,9900,69.53871154785156
1520264579.3161771,10000,69.43305969238281
1520264764.204043,10100,69.18086242675781
1520264953.1974397,10200,69.43844604492188
1520265299.3276906,10400,69.46353149414062
1520265476.4945025,10500,69.28456115722656
1520265666.195467,10600,69.25535583496094
1520266296.3376641,10900,69.35896301269531
1520266471.3252206,11000,69.22383117675781
1520267014.414232,11300,69.5843734741211
1520267425.429752,11600,69.30870056152344
1520267565.640694,11700,69.34989929199219
1520267702.219947,11800,69.3958511352539
1520267842.9601226,11900,69.45098876953125
1520267984.8745637,12000,69.28462219238281
1520268536.1848273,12300,69.72626495361328
1520268708.485034,12400,69.57035827636719
1520268880.0404477,12500,69.39791870117188
1520269088.2475603,12600,69.04098510742188
1520269325.0926015,12700,69.270263671875
1520269680.4061108,12900,69.3687973022461
1520269852.128362,13000,69.41806030273438
1520270402.0106134,13300,69.47007751464844
1520270831.3746912,13600,69.33269500732422
1520270970.3796892,13700,69.60456085205078
1520271245.5392652,13900,69.3062744140625
1520271562.930421,14100,69.26109313964844
1520271748.4955153,14200,69.53228759765625
1520271931.4330378,14300,69.3930435180664
1520272101.7294562,14400,69.15481567382812
1520272270.6604207,14500,69.23001861572266
1520272497.346029,14600,69.45198822021484
1520272914.3386898,14800,69.45748901367188
1520273100.0669765,14900,69.36217498779297
1520273281.8332448,15000,69.29444885253906
1520273451.2097213,15100,69.33695983886719
1520273831.354197,15300,69.63084411621094
1520273969.862471,15400,69.1992416381836
1520274101.8701189,15500,69.64129638671875
1520274375.229013,15700,69.4046401977539
1520274514.0300999,15800,69.3790283203125
1520274651.390301,15900,69.39889526367188
1520274977.4413629,16100,69.53721618652344
1520275155.1295552,16200,69.2775650024414
1520275516.2883985,16400,69.43411254882812
1520275692.0428476,16500,69.30606079101562
1520276225.222051,16700,69.59619903564453
1520276385.2184212,16800,69.3582534790039
1520276557.1474864,16900,69.51216125488281
1520276907.71448,17100,69.43021392822266
1520277096.4435613,17200,69.15618133544922
1520277555.7390025,17500,69.1302261352539
1520277698.0307717,17600,69.68517303466797
1520277843.2265158,17700,69.22211456298828
1520277988.4304063,17800,69.32978820800781
1520278269.4863338,18000,69.52369689941406
1520278456.0455747,18100,69.36312866210938
1520278823.702474,18300,69.59137725830078
1520279242.4675922,18500,69.27915954589844
1520279474.6351109,18600,69.16107940673828
1520279679.5598931,18700,69.32373046875
1520279868.0419219,18800,69.50697326660156
1520280216.0794964,19000,69.21437072753906
1520280405.1354973,19100,69.39308166503906
1520280864.3319333,19400,69.225830078125
1520281401.117423,19800,69.35797119140625
1520281539.2045646,19900,69.51335144042969
1520282043.3294263,20200,69.31159973144531
1520282227.4678786,20300,69.47320556640625
1520282662.0149577,20500,69.29489135742188
1520282891.6921513,20600,69.5621337890625
1520283099.5014849,20700,69.42790222167969
1520283294.6305199,20800,69.44648742675781
1520283472.9935277,20900,69.2110595703125
1520284014.7414837,21200,69.51998138427734
1520284151.051403,21300,69.35086059570312
1520284292.611246,21400,69.28120422363281
1520284432.554342,21500,69.34086608886719
1520284832.3664367,21800,69.26481628417969
1520284967.427222,21900,69.46823120117188
1520285106.940215,22000,69.2296142578125
1520285299.0947938,22100,69.57720184326172
1520285486.0979393,22200,69.23587036132812
1520285663.5924046,22300,69.40131378173828
1520286086.6555312,22500,69.28057861328125
1520286331.6524127,22600,69.40245056152344
1520286594.02926,22700,69.57211303710938
1520286959.052791,22900,69.25511932373047
1520287140.9580169,23000,69.314453125
1520287347.1749372,23100,69.58634948730469
1520287477.3403409,23200,69.33892822265625
1520287609.40097,23300,69.4603271484375
1520287746.017958,23400,69.19141387939453
1520287886.3123648,23500,69.38375854492188
1520288153.2334,23700,69.49102783203125
1520288285.5035982,23800,69.2674560546875
1520288559.5229676,24000,69.2647705078125
1520289312.6094582,24400,69.30799865722656
1520289566.1635766,24500,69.4083023071289
1520290084.0782042,24700,69.3675537109375
1520290288.1735606,24800,69.56292724609375
1520290468.0102189,24900,69.31398010253906
1520290662.1840045,25000,69.46622467041016
1520290840.683045,25100,69.3360824584961
1520290978.112926,25200,69.00482177734375
1520291113.6553538,25300,69.67385864257812
1520291392.0203695,25500,69.40826416015625
1520291806.0620205,25800,69.59317016601562
1520291940.9300227,25900,69.31610870361328
1520292080.4701037,26000,69.3272705078125
1520292269.8773263,26100,69.33360290527344
1520292630.4719234,26300,69.35891723632812
1520293089.6163716,26500,69.4557113647461
1520293592.1674418,26700,69.27439880371094
1520293962.8144078,26900,69.45209503173828
1520294333.977237,27100,69.61740112304688
1520294470.5176816,27200,69.54135131835938
1520294605.8100276,27300,69.60722351074219
1520294739.2534533,27400,69.57247924804688
1520294873.1737757,27500,69.18848419189453
1520295147.9324265,27700,69.46731567382812
1520295278.3625174,27800,69.51998901367188
1520295545.2343333,28000,69.23722839355469
1520295733.0514553,28100,69.3089599609375
1520295926.2286172,28200,69.47293090820312
1520296277.5202813,28400,69.43878173828125
1520297450.549323,28900,69.313720703125
1520297837.1226523,29100,69.57217407226562
1520297970.2955549,29200,69.31192016601562
1520298239.6144967,29400,69.46022033691406
1520298372.3895059,29500,69.33391571044922
1520298506.792756,29600,69.59876251220703
1520298644.7650175,29700,69.47935485839844
1520298780.4836495,29800,69.25459289550781
1520298910.6788447,29900,69.24710845947266
1520299047.7605405,30000,69.53502655029297
1520299244.3831704,30100,69.07386016845703
1520299439.0368092,30200,69.66603088378906
1520299611.6353407,30300,69.55661010742188
1520300621.725942,30700,69.307861328125
1520300798.6241612,30800,69.44891357421875
1520301147.0752208,31000,69.38285827636719
1520301608.3635404,31300,69.4704818725586
1520302146.759388,31700,69.38278198242188
1520302288.3988261,31800,69.31049346923828
1520302425.3358593,31900,69.48213958740234
1520302557.93673,32000,69.31488037109375
1520302948.2888672,32200,69.3782958984375
1520303129.0211616,32300,69.27845764160156
1520303309.9939508,32400,69.53948974609375
1520303567.6689973,32500,69.59011840820312
1520303847.842688,32600,69.27351379394531
1520304102.9176016,32700,69.19190216064453
1520304641.892668,33000,69.34192657470703
1520304829.2620258,33100,69.59962463378906
1520305101.865523,33300,69.35281372070312
1520305372.0492272,33500,69.73703002929688
1520305646.651724,33700,69.37431335449219
1520305921.9225495,33900,69.37537384033203
1520306249.09167,34100,69.25557708740234
1520306441.2769284,34200,69.21635437011719
1520306620.8029618,34300,69.50050354003906
1520306796.5751946,34400,69.33064270019531
1520307012.2594585,34500,69.39965057373047
1520307276.677825,34600,69.30677795410156
1520307512.3740015,34700,69.16697692871094
1520307701.5087771,34800,69.17981719970703
1520307885.4918172,34900,69.27216339111328
1520308240.7137043,35100,69.65050506591797
1520308576.9198265,35300,69.45091247558594
1520308714.1097894,35400,69.26744842529297
1520308985.0404398,35600,69.3917007446289
1520309262.014405,35800,69.48480987548828
1520309399.918786,35900,69.40571594238281
1520309532.6119416,36000,69.32503509521484
1520309730.0388005,36100,69.4579086303711
1520309928.6939588,36200,69.60713195800781
1520310104.9639285,36300,69.53643798828125
1520310281.1267133,36400,69.29106140136719
1520310524.4246986,36500,69.53109741210938
1520310774.4984763,36600,69.74787902832031
1520310979.3031123,36700,69.4454345703125
1520311167.0088692,36800,69.48219299316406
1520311528.0973828,37000,69.31910705566406
1520311726.1247098,37100,69.53196716308594
1520312052.6226923,37300,69.6077880859375
1520312330.8379433,37500,69.32179260253906
1520312461.6829555,37600,69.2098617553711
1520312600.585448,37700,69.22915649414062
1520312741.9333475,37800,69.27870178222656
1520312878.5718496,37900,69.320556640625
1520313209.0031416,38100,69.50537109375
1520313407.4594088,38200,69.53585052490234
1520313779.173611,38400,69.33309173583984
1520314041.8483925,38500,69.40351104736328
1520314323.3817565,38600,69.42386627197266
1520314580.6937895,38700,69.50009155273438
1520314759.2184486,38800,69.49992370605469
1520315137.6371288,39000,69.50202941894531
1520315322.8634217,39100,69.36106872558594
1520315454.3624508,39200,69.55650329589844
1520315586.0661457,39300,69.39765930175781
1520315992.0980678,39600,69.30183410644531
1520316267.9166758,39800,69.30896759033203
1520316405.1968925,39900,69.23493957519531
1520316757.5522604,40100,69.28577423095703
1520316955.199428,40200,69.660400390625
1520317136.6479843,40300,69.61282348632812
1520317590.3868601,40500,69.41876220703125
1520317875.9011142,40600,69.23249053955078
1520318339.7390165,40800,69.05534362792969
1520318737.4654198,41000,69.17852783203125
1520319452.204009,41500,69.322021484375
1520319587.271541,41600,69.39913177490234
1520319983.9453907,41900,69.43988800048828
1520320119.0620549,42000,69.67512512207031
1520320319.9020965,42100,69.17576599121094
1520320516.3055804,42200,69.09284210205078
1520320691.8253493,42300,69.40292358398438
1520320948.666218,42400,69.4520263671875
1520321414.5002766,42600,69.47418212890625
1520321843.8487961,42800,69.34623718261719
1520322221.0416434,43000,69.51876831054688
1520322545.035692,43200,69.6201171875
1520322956.4750628,43500,69.45693969726562
1520323093.8802414,43600,69.49182891845703
1520323504.3544645,43900,69.48137664794922
1520323640.3871934,44000,69.34227752685547
1520323849.402109,44100,69.51298522949219
1520324036.6361325,44200,69.51210021972656
1520324476.389706,44400,69.46878814697266
1520324747.0465114,44500,69.35362243652344
1520325260.6765177,44700,69.5367431640625
1520325444.1297452,44800,69.68222045898438
1520325641.2910163,44900,69.48225402832031
1520325828.691827,45000,69.13795471191406
1520325969.7930548,45100,69.385498046875
1520326375.4704425,45400,69.23001098632812
1520326510.0835345,45500,69.39754486083984
1520326790.853502,45700,69.36897277832031
1520326925.5689962,45800,69.32809448242188
1520327062.81005,45900,68.97014617919922
1520327205.3983502,46000,69.03054809570312
1520327406.9791887,46100,69.45752716064453
1520327601.963966,46200,69.37884521484375
1520327790.2816472,46300,69.39659881591797
1520328048.3569353,46400,69.39849853515625
1520328315.5652616,46500,69.48674011230469
1520328588.3476474,46600,69.36347961425781
1520328850.191044,46700,69.62388610839844
1520329034.3813365,46800,69.4093017578125
1520329220.0014653,46900,69.45364379882812
1520329406.9150872,47000,69.46453857421875
1520329551.1248927,47100,69.30667877197266
1520329837.1443458,47300,69.40035247802734
1520329974.1664584,47400,69.37686157226562
1520330390.544883,47700,69.30413818359375
1520330528.1474428,47800,69.28672790527344
1520331197.2496893,48200,69.32694244384766
1520331912.750171,48500,69.21061706542969
1520332189.1445134,48600,69.14251708984375
1520332634.1136894,48800,69.45187377929688
1520332831.5945768,48900,69.17494201660156
1520333147.8715963,49100,69.37076568603516
1520333288.3135958,49200,69.31714630126953
1520333426.8473082,49300,69.4961166381836
1520333837.1434019,49600,69.33808898925781
1520333975.9595473,49700,69.43323516845703
1520334251.1500964,49900,69.36746215820312
1520334978.3337915,50300,69.43974304199219
1520335240.7359145,50400,69.13037109375
1520335746.1455607,50600,69.4058609008789
1520336020.2603405,50700,69.5296630859375
1520336204.8542898,50800,69.49406433105469
1520336388.6282902,50900,69.65646362304688
1520336573.394385,51000,69.60504150390625
1520336711.0470443,51100,69.49009704589844
1520336858.9961045,51200,69.38340759277344
1520337139.9619863,51400,69.34285736083984
1520337280.705724,51500,69.61630249023438
1520337420.4316747,51600,69.25811004638672
1520337558.6408012,51700,69.51808166503906
1520337704.1385517,51800,69.53657531738281
1520337841.8046753,51900,69.51746368408203
1520337980.3334098,52000,69.23682403564453
1520338614.3157465,52300,69.353271484375
1520338863.279373,52400,69.4027099609375
1520339082.651154,52500,69.15692138671875
1520340366.247006,53100,69.36468505859375
1520340647.7729278,53300,69.52437591552734
1520340786.4031138,53400,69.28211975097656
1520340921.2707927,53500,69.40829467773438
1520341053.9576106,53600,69.53863525390625
1520341191.1590874,53700,69.17000579833984
1520341329.5675247,53800,69.0753173828125
1520341461.0803266,53900,69.56948852539062
1520341589.9142022,54000,69.43034362792969
1520341814.3062143,54100,69.61909484863281
1520342019.3743627,54200,69.2215805053711
1520342273.043891,54300,69.32955169677734
1520342516.536713,54400,69.42269897460938
1520342762.5087285,54500,69.28590393066406
1520343047.6093922,54600,69.58120727539062
1520343320.3542297,54700,69.38007354736328
1520343538.7040553,54800,69.09709167480469
1520343750.7686555,54900,69.47039794921875
1520344022.3728702,55100,69.56582641601562
1520344162.1472692,55200,69.22261047363281
1520344301.8127613,55300,69.37599182128906
1520344573.8992999,55500,69.0228500366211
1520344840.0875113,55700,69.32341766357422
1520345107.9934886,55900,69.38487243652344
1520345239.0897233,56000,69.29872131347656
1520345914.3014061,56300,69.4186019897461
1520346186.6807933,56400,69.20674896240234
1520346433.9504714,56500,69.47525787353516
1520346933.6769874,56700,69.3668212890625
1520347126.7437336,56800,69.35919952392578
1520347342.3576863,56900,69.58993530273438
1520347613.7943432,57100,69.49752044677734
1520347752.9683988,57200,69.48619079589844
1520347898.6021576,57300,69.49628448486328
1520348036.8852916,57400,69.56786346435547
1520348305.3804955,57600,69.71377563476562
1520348435.3935008,57700,69.44438934326172
1520348573.4132366,57800,69.24620056152344
1520348707.5691574,57900,69.58782958984375
1520348846.6976244,58000,69.46288299560547
1520349072.4103458,58100,69.50872039794922
1520349291.1523325,58200,69.48573303222656
1520349563.8093686,58300,69.6131820678711
1520349833.9555228,58400,69.51839447021484
1520350342.1373775,58600,69.41092681884766
1520350609.904424,58700,69.2507095336914
1520350828.8417566,58800,69.5093994140625
1520351321.0669453,59100,69.19561767578125
1520351455.2458599,59200,69.2379150390625
1520351590.4556897,59300,69.48023986816406
1520351859.6783943,59500,69.39671325683594
1520351994.0506363,59600,69.38180541992188
1520352130.2701285,59700,69.40869140625
1520352262.0240557,59800,69.31430053710938
1520352531.4681292,60000,69.25109100341797
1520352746.7463558,60100,69.47483825683594
1520352950.8249068,60200,69.32028198242188
1520353198.9831314,60300,69.27498626708984
1520353457.7242675,60400,69.2282485961914
1520353986.5842748,60600,69.39264678955078
1520354443.8053412,60800,69.37876892089844
1520354798.941804,61000,69.53811645507812
1520354939.0651436,61100,69.6688003540039
1520355077.8187594,61200,69.47367858886719
1520355489.6541545,61500,69.49613952636719
1520356030.3543067,61900,69.26016235351562
1520356165.3347528,62000,69.45185089111328
1520356396.1543145,62100,69.21331024169922
1520356616.9498005,62200,69.19125366210938
1520356883.792797,62300,69.446044921875
1520357411.7975128,62500,69.23014831542969
1520357673.7549295,62600,69.30221557617188
1520358339.5458024,62900,69.44969940185547
1520358474.565509,63000,69.5414810180664
1520358741.6794531,63200,69.4712142944336
1520359006.9581642,63400,69.20843505859375
1520359142.5262764,63500,69.2376708984375
1520359539.6600518,63800,69.43843841552734
1520359807.6474018,64000,69.42316436767578
1520360034.6818056,64100,69.46533203125
1520360251.3799896,64200,69.41557312011719
1520360516.1605113,64300,69.40434265136719
1520360782.9880328,64400,69.34877014160156
1520361045.3184648,64500,69.15799713134766
1520361300.9639063,64600,69.34040832519531
1520361565.7375124,64700,69.34463500976562
1520361777.457425,64800,69.28068542480469
1520361987.9411573,64900,69.26409912109375
1520362127.407786,65000,69.37360382080078
1520362264.5328794,65100,69.57521057128906
1520362403.99707,65200,69.30522155761719
1520362532.8417397,65300,69.45353698730469
1520362938.2568662,65600,69.42828369140625
1520363073.1143732,65700,69.38424682617188
1520363330.6865168,65900,69.39081573486328
1520363689.6403317,66100,69.7286605834961
1520363904.6561205,66200,69.23629760742188
1520364163.3545017,66300,69.42387390136719
1520364426.618581,66400,69.55082702636719
1520364694.3837402,66500,69.46920776367188
1520364957.3960047,66600,69.19761657714844
1520365225.7520123,66700,69.5040054321289
1520365444.9480624,66800,69.40052032470703
1520365658.363495,66900,69.37654113769531
1520365928.7758431,67100,69.58318328857422
1520366064.6920316,67200,69.420654296875
1520366200.6129985,67300,69.284912109375
1520366334.003172,67400,69.25532531738281
1520366468.4748487,67500,69.58769226074219
1520366737.3011334,67700,69.63864135742188
1520366868.413908,67800,69.15229797363281
1520367001.392548,67900,69.39765930175781
1520367133.2854512,68000,69.47593688964844
1520367357.8238654,68100,69.10599517822266
1520367565.427676,68200,69.39231872558594
1520367823.1953206,68300,69.38267517089844
1520368080.7035143,68400,69.11185455322266
1520368347.9211156,68500,69.41963958740234
1520368614.8569329,68600,69.45294189453125
1520368882.331481,68700,69.36813354492188
1520369096.9977872,68800,69.39383697509766
1520369313.2697752,68900,69.50662231445312
1520369725.0153868,69200,69.37046813964844
1520370002.588234,69400,69.59458923339844
1520370271.1137867,69600,69.48583984375
1520370673.1595085,69900,69.3197021484375
1520370812.235732,70000,69.36325073242188
1520371038.7570348,70100,69.139404296875
1520371254.6847878,70200,69.36907958984375
1520371502.2995424,70300,69.58918762207031
1520371762.9324663,70400,69.37071228027344
1520372031.2177489,70500,69.37171936035156
1520372297.1184592,70600,69.63121032714844
1520372562.0840983,70700,69.50282287597656
1520372777.223994,70800,69.4173583984375
1520372991.7476285,70900,69.48594665527344
1520373124.7856176,71000,69.09646606445312
1520373261.1133811,71100,69.35546112060547
1520373663.084694,71400,69.54122161865234
1520373799.8165543,71500,69.46990966796875
1520373933.5809224,71600,69.39656066894531
1520374211.5301688,71800,69.2879867553711
1520374347.1453311,71900,69.37899780273438
1520374697.862438,72100,69.54779052734375
1520374904.1285617,72200,69.32496643066406
1520375160.948437,72300,69.29850769042969
1520375424.9261134,72400,69.59385681152344
1520375690.855147,72500,69.2915267944336
1520375959.7455933,72600,69.39546966552734
1520376640.1875463,72900,69.59280395507812
1520376770.250516,73000,69.47602081298828
1520376906.2369037,73100,69.46207427978516
1520377436.573955,73500,69.34213256835938
1520377569.0240772,73600,69.45220184326172
1520377838.598602,73800,69.25614929199219
1520377974.864802,73900,69.22456359863281
1520378110.8915112,74000,69.35958862304688
1520378335.408053,74100,69.57913970947266
1520378816.3603945,74300,69.22207641601562
1520379344.416459,74500,69.2885971069336
1520379604.3278625,74600,69.48683166503906
1520379870.0724382,74700,69.46765899658203
1520380301.9429054,74900,69.506103515625
1520380441.4814265,75000,69.34214782714844
1520380577.0091877,75100,69.00950622558594
1520380715.7620902,75200,69.48645782470703
1520380849.1475866,75300,69.49120330810547
1520380989.3469121,75400,69.34881591796875
1520381129.7190104,75500,69.49879455566406
1520381263.4252002,75600,69.38790130615234
1520381673.6757627,75900,69.36016082763672
1520381809.6412218,76000,69.36640167236328
1520382239.142426,76200,69.38776397705078
1520382507.5144982,76300,69.37984466552734
1520382773.3334107,76400,69.3480224609375
1520383026.0550349,76500,69.57478332519531
1520383281.178412,76600,69.52339172363281
1520383546.2210803,76700,69.24740600585938
1520383963.786051,76900,69.23147583007812
1520384096.5815556,77000,69.63422393798828
1520384227.461782,77100,69.54900360107422
1520384358.9666526,77200,69.22940826416016
1520384488.8326814,77300,69.10041809082031
1520384621.1394153,77400,69.24219512939453
1520384758.2424512,77500,69.185791015625
1520384888.5640883,77600,69.31343078613281
1520385286.8683486,77900,69.15390014648438
1520385435.1970904,78000,69.56533813476562
1520385880.7762816,78200,69.213134765625
1520386141.1361735,78300,69.38665771484375
1520386410.2430885,78400,69.46310424804688
1520386669.2529602,78500,69.26513671875
1520387182.858669,78700,69.37777709960938
1520387599.7096934,78900,69.3603515625
1520387734.5725815,79000,69.62353515625
1520387868.8072743,79100,69.27754211425781
1520388026.030053,79200,69.37723541259766
1520388167.7251709,79300,69.43928527832031
1520388310.1362734,79400,69.55745697021484
1520388447.3497772,79500,69.47865295410156
1520388577.947043,79600,69.40253448486328
1520388848.8983207,79800,69.43707275390625
1520388987.6850436,79900,69.48358917236328
1520389126.0398636,80000,69.33970642089844
1520389569.8467743,80200,69.38885498046875
1520390088.6134646,80400,69.34512329101562
1520390346.3348544,80500,69.49239349365234
1520390604.5461729,80600,69.26604461669922
1520390854.6194198,80700,69.20230865478516
1520391062.5467641,80800,69.30874633789062
1520391261.8134067,80900,69.41007995605469
1520391520.4710753,81100,69.36904907226562
1520391651.2934465,81200,69.50836181640625
1520391778.5455887,81300,69.26934814453125
1520392036.971014,81500,69.23603057861328
1520392172.7898266,81600,69.67025756835938
1520392437.7906938,81800,69.3167724609375
1520392939.9283922,82100,69.54769134521484
1520393389.6676552,82300,69.53128814697266
1520393641.8873692,82400,69.28628540039062
1520393913.651873,82500,69.55250549316406
1520394679.304718,82800,69.30752563476562
1520394902.8043873,82900,69.49972534179688
1520395169.3357468,83100,69.45556640625
1520395304.6728494,83200,69.69123840332031
1520395571.2518501,83400,69.69580078125
1520395706.6649578,83500,69.22093963623047
1520395842.360743,83600,69.56147003173828
1520396103.858881,83800,69.40463256835938
1520396237.5388935,83900,69.390625
1520396796.4171848,84200,69.57705688476562
1520397054.7992516,84300,69.50682067871094
1520397576.388907,84500,69.49746704101562
1520397831.2850869,84600,69.71762084960938
1520398096.2457187,84700,69.35800170898438
1520398310.5933874,84800,69.24897766113281
1520398640.3989453,85000,69.2608642578125
1520398777.5413327,85100,69.57157897949219
1520398911.070956,85200,69.33335876464844
1520399045.623347,85300,69.28997039794922
1520399311.5717194,85500,69.43523406982422
1520399582.375277,85700,69.47666931152344
1520399846.3531044,85900,69.48259735107422
1520399980.2850888,86000,69.31204986572266
1520400207.0295405,86100,69.33671569824219
1520400422.6311023,86200,69.62629699707031
1520400678.6845427,86300,69.25985717773438
1520401746.6609552,86700,69.48808288574219
1520401950.3794758,86800,69.42648315429688
1520402166.3481944,86900,69.1201171875
1520402307.7327206,87000,69.33959197998047
1520402442.29339,87100,69.32850646972656
1520402715.050257,87300,69.62925720214844
1520402845.6246192,87400,69.18086242675781
1520402984.2871737,87500,69.40693664550781
1520403123.4302742,87600,69.25384521484375
1520403260.2605402,87700,69.33741760253906
1520403396.6170745,87800,69.39389038085938
1520403531.8691251,87900,69.59069061279297
1520403672.1498158,88000,69.32015991210938
1520403891.9904053,88100,69.22364044189453
1520404118.5845656,88200,69.18914031982422
1520404634.3936281,88400,69.4988021850586
1520404891.1670947,88500,69.13670349121094
1520405139.418782,88600,68.97723388671875
1520405391.1959321,88700,69.2816390991211
1520405587.5152419,88800,69.32020568847656
1520405793.389344,88900,69.29618835449219
1520405922.3853548,89000,69.20174407958984
1520406190.074514,89200,69.29389953613281
1520406324.2696502,89300,69.24069213867188
1520406460.6060483,89400,69.17961120605469
1520406594.3451097,89500,69.342041015625
1520406731.3973293,89600,69.55567169189453
1520406871.6928062,89700,69.45292663574219
1520407136.1288362,89900,69.53678894042969
1520407262.8333755,90000,68.92820739746094
1520408255.1108708,90400,69.51539611816406
1520408522.0773816,90500,69.24917602539062
1520409022.1216483,90700,69.31721496582031
1520409237.6342416,90800,69.24261474609375
1520409436.4186192,90900,69.1996841430664
1520409562.0509686,91000,69.5565185546875
1520409692.500035,91100,69.39261627197266
1520409831.9421992,91200,69.55076599121094
1520409966.690234,91300,69.3355484008789
1520410223.5473473,91500,69.26813507080078
1520410352.0880983,91600,69.25887298583984
1520410478.4923916,91700,69.50306701660156
1520410604.809052,91800,69.73333740234375
1520410862.0798833,92000,69.32131958007812
1520411080.9769568,92100,69.16484069824219
1520411293.3442242,92200,69.35176086425781
1520411530.5376098,92300,69.33894348144531
1520411783.8733158,92400,69.4820556640625
1520412045.4286041,92500,69.58529663085938
1520413179.5998209,93000,69.58258056640625
1520413324.9893558,93100,69.2571029663086
1520413463.5299902,93200,69.12889099121094
1520413606.0209632,93300,69.38296508789062
1520413734.425399,93400,69.48359680175781
1520413861.1545942,93500,69.42201232910156
1520414117.564529,93700,69.47594451904297
1520414377.583468,93900,69.5131607055664
1520414942.7923996,94200,69.18856811523438
1520415190.568967,94300,69.4807357788086
1520415449.7174025,94400,69.26174926757812
1520415716.77114,94500,69.42092895507812
1520416487.7211125,94800,69.34720611572266
1520416715.9452214,94900,69.58784484863281
1520416994.529881,95100,69.72586059570312
1520417136.6468465,95200,69.45516967773438
1520417281.5176113,95300,69.47654724121094
1520417423.9244604,95400,69.18777465820312
1520417690.65671,95600,69.3084716796875
1520417822.9738038,95700,69.26019287109375
1520417963.4884224,95800,69.61700439453125
1520418101.5626729,95900,69.24855041503906
1520418239.908307,96000,69.42530822753906
1520418462.2009244,96100,69.28909301757812
1520418676.3454497,96200,69.48304748535156
1520418939.947052,96300,69.3226318359375
1520419204.0678859,96400,69.30557250976562
1520419703.8319185,96600,69.38436889648438
1520419970.653239,96700,69.51213836669922
1520420408.4272184,96900,69.52389526367188
1520420684.7410476,97100,69.35057067871094
1520420824.112244,97200,69.42727661132812
1520421102.072168,97400,69.50703430175781
1520421372.5342975,97600,69.60470581054688
1520421512.304465,97700,69.35232543945312
1520421645.6623337,97800,69.25462341308594
1520421785.1525657,97900,69.46690368652344
1520422363.0873156,98200,69.57296752929688
1520422636.2317793,98300,69.57414245605469
1520422898.7434416,98400,69.33460998535156
1520423156.1991267,98500,69.44755554199219
1520423677.8335514,98700,69.53672790527344
1520423900.6044407,98800,69.73355102539062
1520424111.123997,98900,69.42892456054688
1520424247.8768756,99000,69.11151885986328
1520424384.5864668,99100,69.47366333007812
1520424792.7285066,99400,69.13643646240234
1520425063.0268354,99600,69.48912048339844
1520425194.5786128,99700,69.58648681640625
1520425465.414053,99900,69.36784362792969
1520425604.5077918,100000,69.41168975830078
1520426040.8633096,100200,69.46925354003906
1520426301.1124187,100300,69.31212615966797
1520426568.3160727,100400,69.46144104003906
1520426831.4905753,100500,69.26071166992188
1520427365.515743,100700,69.33860778808594
1520427587.2100604,100800,69.45487213134766
1520427798.9556997,100900,69.19597625732422
1520428069.9922483,101100,69.46353912353516
1520428207.7987058,101200,69.57897186279297
1520428341.6888,101300,69.45703887939453
1520428475.4857805,101400,69.39479064941406
1520428745.11513,101600,69.33436584472656
1520428884.9162211,101700,69.07756042480469
1520429155.614042,101900,69.03075408935547
1520429728.6717584,102200,69.13147735595703
1520430249.0087314,102400,69.32986450195312
1520430525.737725,102500,69.6191635131836
1520430789.8497026,102600,69.31841278076172
1520431060.5295694,102700,69.60643768310547
1520431476.9038923,102900,69.47207641601562
1520431736.9492357,103100,69.31126403808594
1520431876.960553,103200,69.37515258789062
1520432014.3381696,103300,69.39920043945312
1520432154.1210234,103400,69.26945495605469
1520432292.14974,103500,69.62828826904297
1520432428.9496017,103600,69.30511474609375
1520432557.3337007,103700,69.19312286376953
1520432686.0516765,103800,69.54632568359375
1520432821.2480574,103900,69.3781509399414
1520433404.6143947,104200,69.302001953125
1520433660.33102,104300,69.43275451660156
1520433926.709721,104400,69.37156677246094
1520435164.0499697,104900,69.27374267578125
1520435301.078483,105000,69.36054992675781
1520435439.1959608,105100,69.60224914550781
1520435576.1239722,105200,69.15754699707031
1520435849.2490432,105400,69.61424255371094
1520435983.3590443,105500,69.4016342163086
1520436119.9466326,105600,69.70729064941406
1520436254.3375661,105700,68.90128326416016
1520436385.0395002,105800,69.25638580322266
1520437326.6197057,106300,69.40399169921875
1520437576.7661064,106400,69.46681213378906
1520437841.208931,106500,69.29286193847656
1520438127.2437544,106600,69.2613525390625
1520438341.9423935,106700,69.40910339355469
1520438484.0763109,106800,69.51360321044922
1520438757.9057693,107000,69.33128356933594
1520438902.9421697,107100,69.43653869628906
1520439047.6097002,107200,69.33787536621094
1520439182.2401552,107300,69.2442626953125
1520439317.916973,107400,69.30908203125
1520439452.6423416,107500,69.26776123046875
1520439588.8437874,107600,69.45193481445312
1520439724.0172641,107700,69.2606201171875
1520439862.7300546,107800,69.15436553955078
1520440132.377852,108000,69.5119400024414
1520440347.1445265,108100,69.18873596191406
1520440560.3790634,108200,69.35493469238281
1520440749.656891,108300,69.25471496582031
1520440940.883073,108400,69.33780670166016
1520441129.2950587,108500,69.38111877441406
1520441391.7760935,108600,69.3443603515625
1520441899.3863719,108800,69.32833099365234
1520442311.5832572,109000,69.34465789794922
1520442732.250571,109200,69.22280883789062
1520442875.3171482,109300,69.26091003417969
1520443016.4933648,109400,69.63247680664062
1520443296.5245428,109600,69.01861572265625
1520443589.6982813,109800,69.39723205566406
1520443729.4654336,109900,69.36140441894531
1520444087.1491373,110100,69.60955810546875
1520444491.109088,110300,69.23486328125
1520444689.1662734,110400,69.1966552734375
1520444903.4035285,110500,69.39927673339844
1520445443.5474935,110700,69.65039825439453
1520446005.8031363,111000,69.45747375488281
1520446216.268401,111100,69.28633117675781
1520446709.0483713,111400,69.46141052246094
1520446838.1455402,111500,69.09906768798828
1520446973.4213123,111600,69.18329620361328
1520447384.5185916,111900,69.4261474609375
1520447517.5777059,112000,69.32070922851562
1520447958.124179,112200,69.3787841796875
1520448158.7781847,112300,69.32369995117188
1520448350.0105734,112400,69.53178405761719
1520448545.5582676,112500,69.31642150878906
1520448825.1020503,112600,69.35719299316406
1520449126.2927775,112700,69.32797241210938
1520449333.1383297,112800,69.38447570800781
1520449524.731609,112900,69.62504577636719
1520449710.4522562,113000,69.59353637695312
1520449927.6257734,113100,69.57949829101562
1520450286.5270627,113300,69.40986633300781
1520450422.2892206,113400,69.49947357177734
1520450557.2122297,113500,69.27006530761719
1520450964.9311175,113800,69.22931671142578
1520451103.9070299,113900,69.59426879882812
1520451468.7527611,114100,69.31600952148438
1520451680.626532,114200,69.50843048095703
1520451872.1358628,114300,69.17439270019531
1520452063.1551445,114400,69.31404113769531
1520452508.9910903,114600,69.20864868164062
1520452775.6920586,114700,69.19717407226562
1520453191.1556299,114900,69.47682189941406
1520453397.70447,115000,69.44967651367188
1520453614.3481739,115100,69.313720703125
1520453833.3218548,115200,69.14201354980469
1520453965.5413926,115300,69.53116607666016
1520454095.7887583,115400,69.4541244506836
1520454223.4255974,115500,69.44322967529297
1520454362.7698252,115600,69.41172790527344
1520454505.468757,115700,69.16325378417969
1520454648.1364932,115800,69.33782958984375
1520454786.751769,115900,69.56132507324219
1520454922.2302608,116000,69.25880432128906
1520455146.0658088,116100,69.29823303222656
1520455359.2784991,116200,69.34873962402344
1520455735.006936,116400,69.45586395263672
1520455929.0204678,116500,69.35905456542969
1520456200.4342773,116600,69.23251342773438
1520456492.8152995,116700,69.50140380859375
1520456893.1914845,116900,69.48362731933594
1520457100.0685215,117000,69.54578399658203
1520457801.4361694,117400,69.27605438232422
1520458207.0197155,117700,69.35408020019531
1520458476.3799474,117900,69.42945861816406
1520458610.7435758,118000,69.36039733886719
1520458834.0896301,118100,69.44320678710938
1520459043.366804,118200,69.36764526367188
1520459239.09147,118300,69.35792541503906
1520459647.16702,118500,69.21749114990234
1520459942.9418707,118600,69.23788452148438
1520460226.442233,118700,69.6201171875
1520460440.0453427,118800,69.22123718261719
1520460627.4449224,118900,69.5042495727539
1520461021.9744043,119100,69.4423828125
1520461233.79826,119200,69.16951751708984
1520461368.1899893,119300,69.53790283203125
1520461503.6990716,119400,69.3291244506836
1520461638.437623,119500,69.32235717773438
1520461772.4066315,119600,69.46240234375
1520461905.1684108,119700,69.30725860595703
1520462038.1040778,119800,69.54364013671875
1520462178.7092469,119900,69.6231689453125
1520462315.012663,120000,69.27212524414062
1520462533.7824743,120100,69.49026489257812
1520462942.2214324,120300,69.50956726074219
1520463135.4697158,120400,69.2185287475586
1520463610.3877392,120600,69.37872314453125
1520463902.621024,120700,69.186279296875
1520464116.7142034,120800,69.591552734375
1520464503.4711354,121000,69.46331024169922
1520464726.904689,121100,69.48146057128906
1520464939.8328035,121200,69.22752380371094
1520465074.1580808,121300,69.55595397949219
1520465215.1499548,121400,69.45478820800781
1520465352.8020785,121500,69.43017578125
1520465905.7871077,121900,68.97074127197266
1520466268.1698833,122100,69.25980377197266
1520466876.9572313,122400,69.33990478515625
1520467077.867162,122500,69.41160583496094
1520467354.4779215,122600,69.23445129394531
1520467644.4922514,122700,69.26631164550781
1520467840.8153844,122800,69.35140228271484
1520468036.1214297,122900,68.92866516113281
1520468450.5969377,123100,69.21956634521484
1520468665.331424,123200,69.13442993164062
1520468797.0558474,123300,69.44308471679688
1520468932.3186617,123400,69.24935913085938
1520469069.8503757,123500,69.31391906738281
1520469206.5809846,123600,69.3402099609375
1520469345.2014062,123700,69.23612213134766
1520469477.8210864,123800,69.32685089111328
1520469612.992611,123900,69.24114990234375
1520469752.513526,124000,69.66361999511719
1520470192.251512,124200,69.398681640625
1520470381.010732,124300,69.59603118896484
1520470575.9770503,124400,69.53536987304688
1520471052.2747455,124600,69.1195068359375
1520471351.826556,124700,69.85482025146484
1520471557.5810103,124800,69.3817138671875
1520471751.870285,124900,69.35076141357422
1520471951.4659808,125000,69.38877868652344
1520472169.267863,125100,69.37043762207031
1520472522.6004405,125300,69.34048461914062
1520472657.1053965,125400,69.55863189697266
1520472792.0737891,125500,69.39579010009766
1520472934.7224152,125600,69.24897766113281
1520473071.8264835,125700,69.38420104980469
1520473206.4475734,125800,69.31267547607422
1520473343.024138,125900,69.35635375976562
1520473712.526784,126100,69.42547607421875
1520473935.1873527,126200,69.16557312011719
1520474126.992694,126300,69.55435180664062
1520474312.5520086,126400,69.07382202148438
1520474512.52827,126500,69.20446014404297
1520474806.7764256,126600,69.30577850341797
1520475098.2894514,126700,69.31771087646484
1520475301.2378693,126800,69.60913848876953
1520475493.3901427,126900,69.39280700683594
1520475911.5331943,127100,69.41278839111328
1520476130.2671313,127200,69.35833740234375
1520476394.6069777,127400,69.32394409179688
1520476932.396946,127800,69.49175262451172
1520477065.0181537,127900,69.32478332519531
1520477424.531391,128100,69.51142120361328
1520477644.2646506,128200,69.40176391601562
1520477836.005996,128300,69.42843627929688
1520478226.290517,128500,69.34442138671875
1520478799.0337565,128700,69.20327758789062
1520478989.011854,128800,69.34029388427734
1520479182.5094445,128900,69.306640625
1520479600.0357814,129100,69.46977233886719
1520479824.6720655,129200,69.21929931640625
1520479962.6918993,129300,69.3401107788086
1520480101.8305688,129400,69.15460205078125
1520480377.9380057,129600,69.26693725585938
1520480516.0902271,129700,69.43852233886719
1520480652.0427377,129800,69.18798828125
1520480786.292722,129900,69.32221984863281
1520480922.1710777,130000,69.20162963867188
1520481375.1189625,130200,69.25338745117188
1520481575.114848,130300,69.23171997070312
1520481771.8098133,130400,69.36744689941406
1520482236.5760183,130600,69.422119140625
1520482519.173846,130700,69.41329956054688
1520483131.8812382,131000,69.34869384765625
1520483578.7480614,131200,69.25717163085938
1520483719.0619006,131300,69.16757202148438
1520483984.0810835,131500,69.37885284423828
1520484118.2882762,131600,69.53971862792969
1520484255.0023465,131700,69.33059692382812
1520484396.833528,131800,69.27120971679688
1520484535.7473428,131900,69.55061340332031
1520484668.8860626,132000,69.21990203857422
1520484891.874167,132100,69.35200500488281
1520485108.1247365,132200,69.43997192382812
1520485489.6453915,132400,69.1884765625
1520485684.465991,132500,69.2956771850586
1520485954.205868,132600,69.4512939453125
1520486256.4252229,132700,69.48469543457031
1520486474.155709,132800,69.31150817871094
1520486656.4642355,132900,69.28936004638672
1520486850.4055455,133000,69.43000793457031
1520487281.5979102,133200,69.25968170166016
1520487419.6246612,133300,69.44650268554688
1520487552.7879443,133400,69.41773986816406
1520487682.7779818,133500,69.21324157714844
1520487817.3396075,133600,69.27134704589844
1520487955.8103309,133700,69.34574890136719
1520488377.7821343,134000,69.33647155761719
1520488813.73765,134200,69.27214050292969
1520489010.836498,134300,69.59237670898438
1520489212.5782726,134400,69.39927673339844
1520489411.6982331,134500,69.32733917236328
1520489706.5698175,134600,69.14612579345703
1520490004.3131237,134700,69.21410369873047
1520490215.7614567,134800,69.48346710205078
1520490417.0286908,134900,69.36785888671875
1520490615.6368744,135000,69.42762756347656
1520490827.2917092,135100,69.281494140625
1520491316.6791792,135400,69.45689392089844
1520491453.8572624,135500,69.3482894897461
1520491861.0239844,135800,69.26419067382812
1520491999.218077,135900,69.36821746826172
1520492134.9804125,136000,69.55148315429688
1520492359.3312545,136100,69.47088623046875
1520492576.6321404,136200,69.2974624633789
1520492776.9588628,136300,69.22847747802734
1520493173.8217156,136500,69.44731140136719
1520493440.8321435,136600,69.34139251708984
1520493738.5711095,136700,69.63723754882812
1520493947.1256049,136800,69.56692504882812
1520494142.5913146,136900,69.56940460205078
1520494340.8469036,137000,69.29591369628906
1520494550.285785,137100,69.50558471679688
1520494901.0054252,137300,69.33975982666016
1520495040.8929622,137400,69.45157623291016
1520495176.9336967,137500,69.00347900390625
1520495439.8149915,137700,69.04757690429688
1520495572.437087,137800,69.53286743164062
1520495712.4629548,137900,69.35972595214844
1520496080.3478725,138100,69.46173095703125
1520496291.522574,138200,69.47618103027344
1520496696.469191,138400,69.39736938476562
1520496895.4082346,138500,69.47462463378906
1520497117.3912034,138600,69.40689086914062
1520497399.242908,138700,69.24810791015625
1520497613.073582,138800,69.43788146972656
1520497806.3228314,138900,69.49952697753906
1520498194.360743,139100,69.31228637695312
1520498411.9892027,139200,69.36693572998047
1520498897.3889096,139500,69.23695373535156


==> raw_data/center_loss1/run_baie_al_0.9_la_0.1_reg_0.001_cla_2919_dp_0.8_ss_4096_bs_64_market-att--inception-PATH14.1-YESdataugNOCropNORatioFine141L2BN099DPATT-2dsMGetand3-image_visu-noMARS-no_art_hums.csv <==
Wall time,Step,Value
1520256059.499252,0,69.53316497802734
1520256117.6088378,100,69.22206115722656
1520256207.126088,200,69.03690338134766
1520256347.9381125,300,69.05662536621094
1520256487.9972997,400,69.11175537109375
1520256625.3139365,500,68.89077758789062
1520256764.7605064,600,68.81388854980469
1520256902.814001,700,69.14714050292969
1520257041.5546808,800,68.98536682128906
1520257186.4999802,900,69.10234069824219
1520257321.7036548,1000,68.67009735107422
1520257458.9887176,1100,69.06033325195312
1520257594.3306787,1200,68.93032836914062
1520257735.702347,1300,68.76422119140625
1520257912.5904424,1400,68.59742736816406
1520258094.4468763,1500,68.76271057128906
1520258288.6684973,1600,68.79093170166016
1520258467.514868,1700,68.70563507080078
1520258643.4022768,1800,68.40017700195312
1520258820.16236,1900,68.51607513427734
1520258996.652506,2000,68.77987670898438
1520259198.8704317,2100,68.49378967285156
1520259380.8797605,2200,68.63145446777344
1520259565.0952692,2300,68.52334594726562
1520259738.4213018,2400,68.39628601074219
1520259910.3852284,2500,68.41952514648438
1520260093.9122498,2600,68.53141021728516
1520260271.129974,2700,68.13394165039062
1520260406.6007288,2800,68.52401733398438
1520260545.9625301,2900,68.20537567138672
1520260684.8286061,3000,68.18252563476562
1520260821.5021124,3100,68.38676452636719
1520260959.4047587,3200,68.24848175048828
1520261094.4812665,3300,67.96178436279297
1520261250.6434743,3400,68.05805969238281
1520261437.0203898,3500,68.11287689208984
1520261623.9332619,3600,67.92537689208984
1520261798.9175808,3700,67.97854614257812
1520261965.5452688,3800,67.95280456542969
1520262137.5594077,3900,67.9361572265625
1520262323.503265,4000,67.70010375976562
1520262726.804272,4200,68.00144958496094
1520262912.600674,4300,68.08167266845703
1520263088.975983,4400,67.5103988647461
1520263270.5110056,4500,67.70713806152344
1520263459.3495665,4600,67.53050994873047
1520263636.3060696,4700,67.26005554199219
1520263772.045117,4800,67.77359008789062
1520263910.6299562,4900,67.10597229003906
1520264046.3397865,5000,67.35588073730469
1520264182.2953477,5100,67.73442077636719
1520264316.4839847,5200,67.42381286621094
1520264448.2730353,5300,67.25208282470703
1520264584.5295577,5400,67.64664459228516
1520264757.3263557,5500,67.19425964355469
1520264937.5495305,5600,67.06816101074219
1520265116.7560763,5700,66.97042846679688
1520265288.9359689,5800,67.2181396484375
1520265463.994501,5900,67.17765808105469
1520265641.0510147,6000,67.28456115722656
1520265871.8824227,6100,66.81866455078125
1520266065.0134926,6200,67.10212707519531
1520266249.3915603,6300,67.10298919677734
1520266424.5606437,6400,66.73684692382812
1520266599.4080076,6500,67.13725280761719
1520266786.6229036,6600,66.67875671386719
1520266965.699994,6700,66.72054290771484
1520267101.7493343,6800,66.69530487060547
1520267239.90561,6900,66.8785171508789
1520267377.1789572,7000,66.39230346679688
1520267512.5693784,7100,66.62728881835938
1520267649.4756198,7200,66.3741683959961
1520267785.0811927,7300,66.28069305419922
1520267919.9826548,7400,66.1213150024414
1520268077.9053721,7500,66.22952270507812
1520268268.2361732,7600,66.2179183959961
1520268455.6658514,7700,66.46421813964844
1520268631.8105721,7800,66.39840698242188
1520268809.6131544,7900,66.08489990234375
1520268983.2867603,8000,66.1024398803711
1520269222.1974983,8100,66.05897521972656
1520269431.735947,8200,66.4647445678711
1520269582.4266,8300,65.567138671875
1520269753.8130653,8400,66.28668975830078
1520269930.6522357,8500,65.71028137207031
1520270109.4827726,8600,66.17282104492188
1520270293.0009604,8700,65.99739074707031
1520270472.6339905,8800,65.84336853027344
1520270611.9778173,8900,66.09768676757812
1520270750.768974,9000,66.12059783935547
1520270891.4116683,9100,65.68229675292969
1520271030.2781103,9200,65.45259094238281
1520271165.031762,9300,65.57257080078125
1520271298.7411468,9400,65.04096984863281
1520271454.7058263,9500,65.02874755859375
1520271640.888096,9600,65.14083862304688
1520271827.3167565,9700,65.15705108642578
1520271995.6933475,9800,65.03868103027344
1520272165.6070843,9900,65.3799057006836
1520272334.2425404,10000,65.02668762207031
1520272572.41565,10100,65.16691589355469
1520272796.607876,10200,65.78276062011719
1520272949.2947772,10300,64.47296142578125
1520273116.5545366,10400,64.79756164550781
1520273286.0021303,10500,65.06474304199219
1520273457.1250982,10600,64.88606262207031
1520273645.3936598,10700,64.50755310058594
1520273830.5903566,10800,65.19759368896484
1520273964.8774333,10900,65.03202056884766
1520274099.400407,11000,64.60741424560547
1520274232.8739684,11100,64.84671020507812
1520274367.651384,11200,65.3844223022461
1520274502.19159,11300,64.8575668334961
1520274637.6454198,11400,64.54720306396484
1520274767.6715438,11500,64.53123474121094
1520274951.7130904,11600,64.88720703125
1520275138.704425,11700,64.5496826171875
1520275317.819984,11800,64.4798583984375
1520275486.5778937,11900,64.28512573242188
1520275658.8119726,12000,63.7392578125
1520275910.2720227,12100,63.68048858642578
1520276153.7885382,12200,63.28495788574219
1520276327.6067286,12300,63.231834411621094
1520276501.9123666,12400,63.42877960205078
1520276672.1678298,12500,64.24140930175781
1520276849.935544,12600,64.143798828125
1520277035.570133,12700,64.0086898803711
1520277223.3250833,12800,63.63804626464844
1520277356.1315973,12900,64.44570922851562
1520277489.0210457,13000,64.44340515136719
1520277621.72353,13100,64.00119018554688
1520277761.2564738,13200,64.37395477294922
1520277896.6667306,13300,64.39816284179688
1520278031.416804,13400,63.32067108154297
1520278169.8181832,13500,63.48945999145508
1520278320.060833,13600,64.02713012695312
1520278499.9041758,13700,63.27650451660156
1520278685.1999643,13800,63.694053649902344
1520278851.7970178,13900,63.362449645996094
1520279016.906558,14000,63.89064025878906
1520279245.0929308,14100,62.756736755371094
1520279488.256462,14200,63.977561950683594
1520279689.0100296,14300,62.55687713623047
1520279875.1210833,14400,63.00162887573242
1520280044.9299834,14500,63.88829803466797
1520280220.5338748,14600,63.31017303466797
1520280403.8221347,14700,62.894256591796875
1520280584.6362739,14800,63.803131103515625
1520280717.8108988,14900,63.11088562011719
1520280854.5775797,15000,62.31047821044922
1520280992.652567,15100,62.29792022705078
1520281131.2974446,15200,63.22820281982422
1520281268.0131767,15300,62.42078399658203
1520281404.844315,15400,62.712608337402344
1520281535.369303,15500,62.699493408203125
1520281666.5195231,15600,62.870086669921875
1520281842.5163753,15700,62.416465759277344
1520282036.5669508,15800,62.853675842285156
1520282213.9435167,15900,62.09819412231445
1520282385.2598934,16000,62.68422317504883
1520282621.048608,16100,62.40728759765625
1520282854.711531,16200,62.02832794189453
1520283055.4725168,16300,62.512855529785156
1520283260.8487122,16400,61.9859733581543
1520283432.1171875,16500,62.15775680541992
1520283613.6429737,16600,62.268096923828125
1520283802.942759,16700,61.21742630004883
1520283990.84117,16800,62.342933654785156
1520284126.7926943,16900,61.909645080566406
1520284261.0389047,17000,62.23375701904297
1520284392.2973366,17100,61.32666015625
1520284534.5230901,17200,60.895687103271484
1520284674.4968166,17300,62.02494812011719
1520284812.6324716,17400,61.470855712890625
1520284950.675451,17500,61.064414978027344
1520285089.2881453,17600,60.82252502441406
1520285282.3147178,17700,61.30130386352539
1520285468.9313138,17800,60.97673797607422
1520285653.630164,17900,61.68292236328125
1520285825.3140833,18000,60.80284881591797
1520286072.963536,18100,61.34893798828125
1520286325.4873984,18200,61.074493408203125
1520286593.0711114,18300,61.83004379272461
1520286790.589836,18400,62.28511047363281
1520286974.9808366,18500,61.88091278076172
1520287158.138367,18600,61.066688537597656
1520287343.7534003,18700,61.90293502807617
1520287480.1409416,18800,60.90996551513672
1520287611.9660609,18900,60.90231704711914
1520287745.572757,19000,61.220863342285156
1520287872.9212239,19100,60.256858825683594
1520288005.767228,19200,61.25876235961914
1520288141.5643868,19300,61.390262603759766
1520288279.0322587,19400,60.910804748535156
1520288411.349506,19500,60.38301086425781
1520288539.255808,19600,59.7848014831543
1520288718.543649,19700,60.27619171142578
1520288911.3708928,19800,60.421321868896484
1520289095.1111557,19900,59.962646484375
1520289273.5816274,20000,59.82096862792969
1520289539.7862883,20100,60.4121208190918
1520289805.446471,20200,61.49489212036133
1520290049.865531,20300,61.15570068359375
1520290254.3108635,20400,59.76072692871094
1520290429.005885,20500,60.959999084472656
1520290605.8163621,20600,60.69883728027344
1520290779.4300334,20700,60.089561462402344
1520290929.5291944,20800,60.09465789794922
1520291067.695465,20900,60.08266067504883
1520291201.8636878,21000,59.441131591796875
1520291336.321111,21100,59.711097717285156
1520291476.9685073,21200,60.03593826293945
1520291614.4175575,21300,59.36030578613281
1520291754.5788317,21400,59.60426330566406
1520291896.9040024,21500,60.19570541381836
1520292034.7839527,21600,59.76170349121094
1520292212.5157351,21700,59.99093246459961
1520292402.766414,21800,59.26978302001953
1520292584.8979218,21900,59.22773361206055
1520292773.7078798,22000,58.18238830566406
1520293055.651365,22100,59.46520233154297
1520293323.4153142,22200,58.700660705566406
1520293560.5839167,22300,59.113502502441406
1520293932.9560215,22500,59.28185272216797
1520294110.6618671,22600,58.67167663574219
1520294296.2533348,22700,58.30902099609375
1520294435.7682474,22800,58.29340744018555
1520294576.87055,22900,59.497032165527344
1520294717.4831982,23000,58.71736145019531
1520294861.285125,23100,59.00920867919922
1520295020.558494,23200,60.30816650390625
1520295152.7304316,23300,59.27820587158203
1520295296.2029953,23400,59.87525939941406
1520295441.706179,23500,59.385284423828125
1520295590.3088837,23600,60.389366149902344
1520295778.66789,23700,60.37544250488281
1520295960.2070062,23800,60.62166976928711
1520296138.5299559,23900,59.50003433227539
1520296307.7026174,24000,59.45933532714844
1520296542.2084277,24100,57.81510925292969
1520296808.6148403,24200,58.63299560546875
1520297082.4546087,24300,58.4080924987793
1520297270.120956,24400,59.06085205078125
1520297449.440211,24500,58.775634765625
1520297635.9835777,24600,58.715728759765625
1520297819.403458,24700,57.793739318847656
1520297952.1902266,24800,57.806480407714844
1520298096.1233387,24900,57.022438049316406
1520298237.5894601,25000,57.856407165527344
1520298378.3971324,25100,57.81416320800781
1520298515.3421376,25200,58.151283264160156
1520298647.7181475,25300,56.5599365234375
1520298783.1135893,25400,57.47080993652344
1520298922.4557862,25500,57.252742767333984
1520299061.1156943,25600,58.16448211669922
1520299257.0142136,25700,58.510902404785156
1520299442.567133,25800,57.670997619628906
1520299621.6818728,25900,58.462493896484375
1520299795.3633819,26000,59.454010009765625
1520300050.068525,26100,57.91493606567383
1520300326.1373427,26200,59.01091766357422
1520300610.4978924,26300,58.07813262939453
1520300783.3651097,26400,57.637451171875
1520300967.4711428,26500,57.37651062011719
1520301344.1510363,26700,57.360172271728516
1520301475.2381492,26800,56.529354095458984
1520301612.4392445,26900,56.472442626953125
1520301741.5953567,27000,57.114463806152344
1520301877.0790768,27100,56.7847900390625
1520302010.983054,27200,57.23426055908203
1520302143.828769,27300,56.85083770751953
1520302276.8625464,27400,55.93197250366211
1520302411.2204895,27500,54.78898239135742
1520302546.4174702,27600,55.90581130981445
1520302727.3113647,27700,56.60936737060547
1520302916.4877188,27800,56.51899337768555
1520303096.787802,27900,58.8986930847168
1520303275.8445935,28000,55.125587463378906
1520303553.1592054,28100,59.26734924316406
1520303824.6105795,28200,57.80955505371094
1520304081.8549209,28300,56.66115951538086
1520304261.105908,28400,56.371150970458984
1520304440.7564151,28500,56.85038375854492
1520304637.4422646,28600,58.17655563354492
1520304820.7578094,28700,56.02349853515625
1520305088.0558884,28900,54.303226470947266
1520305225.2509859,29000,56.17506408691406
1520305375.4400156,29100,55.633140563964844
1520305511.5284288,29200,55.534305572509766
1520305672.3834565,29300,57.0374641418457
1520305823.7698166,29400,56.97209167480469
1520305965.4556606,29500,55.247314453125
1520306125.949749,29600,56.907569885253906
1520306331.3799157,29700,56.379173278808594
1520306531.5235236,29800,55.46792221069336
1520306697.683777,29900,56.418182373046875
1520306869.7618027,30000,55.820228576660156
1520307089.4781187,30100,54.744850158691406
1520307355.8214278,30200,55.45281219482422
1520307543.4069827,30300,56.324073791503906
1520307722.3407307,30400,54.64612579345703
1520307899.3506215,30500,54.86073303222656
1520308086.479435,30600,55.16134262084961
1520308277.4296217,30700,55.477210998535156
1520308465.8732736,30800,55.63746643066406
1520308602.1726837,30900,56.06775665283203
1520308738.8347633,31000,54.80110168457031
1520308874.7925234,31100,53.21533966064453
1520309144.1873612,31300,56.402069091796875
1520309277.4148798,31400,55.43235397338867
1520309414.059868,31500,54.163490295410156
1520309549.275785,31600,55.36991500854492
1520309744.5500448,31700,54.76056671142578
1520309934.9866846,31800,55.517311096191406
1520310108.1677206,31900,57.073570251464844
1520310290.7864244,32000,55.50835418701172
1520310534.6645432,32100,53.91843795776367
1520310788.7034287,32200,55.35956573486328
1520310996.1461232,32300,55.81007385253906
1520311173.7035332,32400,53.637264251708984
1520311348.889543,32500,55.67469024658203
1520311522.0137823,32600,55.7947998046875
1520311724.2490966,32700,55.03935241699219
1520311916.103526,32800,54.25410461425781
1520312053.3331137,32900,55.283111572265625
1520312187.7346196,33000,56.297264099121094
1520312327.3253474,33100,56.59202194213867
1520312465.7888615,33200,56.61339569091797
1520312607.8094385,33300,54.125816345214844
1520312739.574425,33400,55.75806427001953
1520312867.2299397,33500,54.05857849121094
1520313002.3258536,33600,54.78549575805664
1520313198.3719802,33700,51.37455749511719
1520313389.1188948,33800,52.90215301513672
1520313571.2317638,33900,54.21052551269531
1520313744.950952,34000,54.49748229980469
1520314014.3446496,34100,56.72831726074219
1520314303.0969942,34200,54.780792236328125
1520314578.0467079,34300,54.058685302734375
1520314761.7504482,34400,54.4769401550293
1520314941.291989,34500,51.176025390625
1520315131.7813776,34600,53.849143981933594
1520315316.8775957,34700,54.58843994140625
1520315452.7664669,34800,53.809051513671875
1520315585.9816782,34900,53.02080535888672
1520315721.39595,35000,55.94512176513672
1520315862.5336745,35100,53.42279052734375
1520316001.5620098,35200,55.088661193847656
1520316138.0174963,35300,53.214683532714844
1520316268.2733934,35400,55.698856353759766
1520316399.996621,35500,53.798336029052734
1520316539.126948,35600,52.98691940307617
1520316717.6933098,35700,53.48820495605469
1520316910.1469252,35800,52.908103942871094
1520317097.4270096,35900,51.68489456176758
1520317278.7108986,36000,53.36714172363281
1520317539.5820453,36100,53.57844924926758
1520317808.2376184,36200,51.43893814086914
1520318069.1387575,36300,52.07225799560547
1520318270.8605015,36400,54.153564453125
1520318446.7796688,36500,53.652923583984375
1520318632.931578,36600,53.7001953125
1520318814.8816953,36700,53.966251373291016
1520318953.022944,36800,51.98478698730469
1520319220.6866791,37000,51.82444763183594
1520319352.8434007,37100,52.14386749267578
1520319485.4684663,37200,52.02131271362305
1520319619.541649,37300,52.66542053222656
1520319756.227851,37400,51.41505813598633
1520319892.0119781,37500,54.051490783691406
1520320026.8055124,37600,53.63099670410156
1520320175.6403453,37700,55.5880241394043
1520320354.5084882,37800,55.38838195800781
1520320536.8723807,37900,54.034698486328125
1520320699.092374,38000,52.20219039916992
1520320943.534734,38100,54.30316925048828
1520321176.9633815,38200,51.45835876464844
1520321377.8300502,38300,52.512474060058594
1520321625.7765048,38400,52.63848114013672
1520321821.0920777,38500,49.88858413696289
1520321999.249556,38600,51.00666809082031
1520322195.061082,38700,51.75672912597656
1520322384.8385503,38800,50.707313537597656
1520322523.4161777,38900,50.04798889160156
1520322663.3993561,39000,49.94926452636719
1520322797.9171038,39100,50.93555450439453
1520322927.2525523,39200,50.89406204223633
1520323062.9251182,39300,49.439720153808594
1520323341.8904536,39500,51.02732849121094
1520323475.8235319,39600,50.026641845703125
1520323611.5315707,39700,50.091224670410156
1520323794.1932204,39800,49.31318283081055
1520323993.1595883,39900,54.400047302246094
1520324187.8174088,40000,54.93073654174805
1520324446.5967784,40100,55.01934814453125
1520324720.7995985,40200,54.51211929321289
1520324980.8426244,40300,55.703189849853516
1520325228.2615385,40400,54.94306564331055
1520325420.8996763,40500,53.510902404785156
1520325615.5634055,40600,53.14216613769531
1520325809.2824452,40700,51.997276306152344
1520325946.2484713,40800,52.535255432128906
1520326088.0645492,40900,52.038482666015625
1520326225.4314826,41000,53.3862419128418
1520326357.1020787,41100,48.89752960205078
1520326489.2875867,41200,51.14424133300781
1520326624.1160133,41300,51.557884216308594
1520326763.9689717,41400,50.554443359375
1520326900.8708973,41500,50.59147644042969
1520327033.7415895,41600,50.97019958496094
1520327351.8776102,41800,51.3397331237793
1520327551.1129017,41900,49.962867736816406
1520327739.911684,42000,49.191619873046875
1520328020.0956395,42100,49.45831298828125
1520328293.0447705,42200,50.55121612548828
1520328524.9560637,42300,49.98400115966797
1520328771.8544354,42400,48.88932800292969
1520328970.7350001,42500,49.88508987426758
1520329169.1196523,42600,49.76525115966797
1520329365.705186,42700,50.65007019042969
1520329500.1468205,42800,53.277618408203125
1520329642.6712031,42900,52.391944885253906
1520329783.761643,43000,51.896080017089844
1520330063.5179372,43200,52.436859130859375
1520330200.9755297,43300,51.637840270996094
1520330339.6699538,43400,50.75862121582031
1520330477.9294963,43500,51.328983306884766
1520330613.9482198,43600,51.17512512207031
1520330747.442362,43700,48.61393737792969
1520330918.880562,43800,50.57059097290039
1520331122.9432147,43900,49.013282775878906
1520331323.4918232,44000,51.320579528808594
1520331607.2013266,44100,51.51765441894531
1520331874.160841,44200,50.448760986328125
1520332110.0042377,44300,47.614784240722656
1520332351.1283054,44400,48.497676849365234
1520332568.9155512,44500,48.31193542480469
1520332776.2476132,44600,50.080345153808594
1520332966.8997588,44700,49.44148635864258
1520333104.481041,44800,49.5579948425293
1520333240.1001072,44900,48.145076751708984
1520333374.778951,45000,47.402584075927734
1520333511.135,45100,48.75666427612305
1520333648.5105107,45200,48.42695999145508
1520333783.7769015,45300,49.044979095458984
1520333919.9324276,45400,47.96270751953125
1520334057.5327,45500,49.73832321166992
1520334198.9011009,45600,48.77600860595703
1520334339.8540776,45700,47.873233795166016
1520334515.554501,45800,47.14621353149414
1520334700.2045734,45900,51.19242477416992
1520334893.3508692,46000,52.94816970825195
1520335175.7895806,46100,53.23093032836914
1520335443.1474707,46200,52.34922790527344
1520335684.923881,46300,51.910186767578125
1520335928.496656,46400,49.64398193359375
1520336147.7108614,46500,51.191131591796875
1520336342.896736,46600,50.71283721923828
1520336547.3125818,46700,50.409324645996094
1520336685.8704777,46800,52.683631896972656
1520336821.972254,46900,51.78619384765625
1520336957.796325,47000,50.29520034790039
1520337093.8049214,47100,49.44827651977539
1520337226.879194,47200,48.373191833496094
1520337360.1780767,47300,46.00009536743164
1520337493.7203166,47400,48.14373016357422
1520337633.8844306,47500,48.16783905029297
1520337774.6804907,47600,47.3491096496582
1520337910.5548646,47700,47.74939727783203
1520338075.4483464,47800,45.628822326660156
1520338267.6400266,47900,47.247535705566406
1520338464.6746244,48000,46.63255310058594
1520338691.8059158,48100,47.85017776489258
1520338917.828817,48200,45.279380798339844
1520339118.0277689,48300,47.73939895629883
1520339385.9004018,48400,48.954254150390625
1520339642.182877,48500,49.696353912353516
1520339826.4231062,48600,49.04833984375
1520340022.005777,48700,52.64060974121094
1520340223.3777196,48800,50.258697509765625
1520340359.1272852,48900,50.6490478515625
1520340508.1118941,49000,50.45634460449219
1520340654.2602072,49100,49.946563720703125
1520340795.7268329,49200,49.163291931152344
1520340926.7153826,49300,49.399009704589844
1520341194.9506915,49500,46.60576248168945
1520341333.6056106,49600,46.887062072753906
1520341474.9520385,49700,48.952796936035156
1520341614.1396525,49800,49.332733154296875
1520341824.537902,49900,46.164459228515625
1520342033.0666213,50000,47.415069580078125
1520342541.7600534,50200,47.71469497680664
1520342793.5561748,50300,46.194671630859375
1520343056.431646,50400,45.00159454345703
1520343327.5865114,50500,45.20667266845703
1520343549.070442,50600,45.55650329589844
1520343747.216615,50700,47.69471740722656
1520343877.7780528,50800,45.697998046875
1520344016.2170084,50900,46.0703125
1520344148.2841377,51000,43.0895881652832
1520344278.66244,51100,46.24351501464844
1520344415.7741919,51200,45.02716827392578
1520344570.950651,51300,44.071250915527344
1520344701.9221375,51400,45.66429901123047
1520344833.382564,51500,47.11129379272461
1520344969.0237951,51600,49.34119415283203
1520345106.5913067,51700,53.10498809814453
1520345242.3878062,51800,51.733680725097656
1520345429.6319957,51900,51.8736686706543
1520345622.4585493,52000,49.341121673583984
1520345898.4905167,52100,51.92974090576172
1520346165.4405243,52200,50.12932205200195
1520346416.7875173,52300,51.845314025878906
1520346668.0370185,52400,51.03370666503906
1520346921.4693913,52500,50.113929748535156
1520347476.113557,52800,48.20342254638672
1520347608.064453,52900,48.221797943115234
1520347743.240492,53000,46.8551025390625
1520347880.358332,53100,44.59321594238281
1520348016.422444,53200,46.97889709472656
1520348151.2761137,53300,46.40081787109375
1520348285.8375857,53400,44.3627815246582
1520348418.4492545,53500,46.45081329345703
1520348551.6344044,53600,44.70363998413086
1520348690.1580694,53700,47.44053649902344
1520348829.770535,53800,43.22040939331055
1520349050.8915393,53900,44.20940399169922
1520349273.3622506,54000,46.761070251464844
1520349543.471129,54100,43.42144775390625
1520349814.9451852,54200,43.90618133544922
1520350081.0242667,54300,48.37840270996094
1520350338.5615163,54400,43.322898864746094
1520350609.1404164,54500,43.7387809753418
1520350820.6123495,54600,43.48104476928711
1520351033.1160278,54700,45.242103576660156
1520351167.1749856,54800,43.813446044921875
1520351302.5772157,54900,46.51976776123047
1520351430.7080352,55000,44.80152893066406
1520351564.4561114,55100,47.171043395996094
1520351701.5825853,55200,51.9323616027832
1520351841.6505773,55300,50.16094207763672
1520351980.314615,55400,50.566558837890625
1520352117.4834454,55500,50.16757583618164
1520352253.7018116,55600,52.73028564453125
1520352394.2439868,55700,50.41950225830078
1520352530.194212,55800,51.283973693847656
1520352749.0244825,55900,48.35858154296875
1520352957.6733706,56000,49.02965545654297
1520353209.6525927,56100,47.93790817260742
1520353462.1098983,56200,46.535640716552734
1520353726.3725624,56300,46.9930419921875
1520353989.7563703,56400,48.96720504760742
1520354239.8258634,56500,47.32229995727539
1520354429.9784775,56600,45.83150100708008
1520354633.0399039,56700,48.1696891784668
1520354772.9309049,56800,47.853294372558594
1520354912.1811025,56900,45.024322509765625
1520355047.2043376,57000,43.527122497558594
1520355179.1426914,57100,47.723228454589844
1520355311.053017,57200,43.37118911743164
1520355448.5200255,57300,46.465667724609375
1520355589.6205044,57400,43.54681396484375
1520355727.6428285,57500,43.4654541015625
1520355867.3329573,57600,45.091148376464844
1520356003.1952455,57700,44.91752624511719
1520356143.1948,57800,44.347259521484375
1520356370.3701587,57900,44.779762268066406
1520356590.6282015,58000,44.07400894165039
1520356859.4832056,58100,40.78291702270508
1520357126.88933,58200,42.47419357299805
1520357395.8610475,58300,43.837615966796875
1520357646.3193865,58400,43.760738372802734
1520357902.9359503,58500,45.22814178466797
1520358109.7468474,58600,41.4864501953125
1520358314.4683423,58700,43.94723892211914
1520358451.4687006,58800,42.85444641113281
1520358589.9793527,58900,42.5198974609375
1520358726.4375377,59000,45.20882797241211
1520358863.9739223,59100,47.125732421875
1520358997.2575588,59200,49.51493835449219
1520359127.5972655,59300,48.50978088378906
1520359267.964884,59400,49.65790557861328
1520359398.2081854,59500,50.92168045043945
1520359531.3642867,59600,48.89598083496094
1520359663.0327811,59700,46.621002197265625
1520359797.9030943,59800,46.83641052246094
1520360027.7965138,59900,44.78491973876953
1520360244.8787167,60000,46.55548858642578
1520360506.565501,60100,43.41791915893555
1520360772.5695088,60200,46.31531524658203
1520361030.283251,60300,45.23430252075195
1520361292.5635808,60400,43.23403549194336
1520361568.2965403,60500,45.4460563659668
1520361778.484518,60600,46.292564392089844
1520362126.4130332,60800,41.46636962890625
1520362258.1759708,60900,40.45732116699219
1520362393.8286958,61000,40.35462951660156
1520362531.8590186,61100,41.63075637817383
1520362665.7146926,61200,47.00190353393555
1520362800.7629402,61300,42.07843017578125
1520362934.131998,61400,41.896461486816406
1520363068.243067,61500,40.7103271484375
1520363201.5800273,61600,39.51018524169922
1520363333.1131058,61700,40.88536834716797
1520363466.3034415,61800,45.04439926147461
1520363692.522197,61900,44.9405632019043
1520363912.019167,62000,47.060707092285156
1520364171.8979712,62100,47.66332244873047
1520364429.9394226,62200,50.901153564453125
1520364694.0751102,62300,47.73176574707031
1520364951.086629,62400,45.85288619995117
1520365219.7263424,62500,46.69514465332031
1520365436.4564075,62600,44.656028747558594
1520365651.3488646,62700,45.60453796386719
1520365789.0368648,62800,43.32223892211914
1520365921.1968007,62900,45.650733947753906
1520366058.8226302,63000,44.38376998901367
1520366194.85447,63100,42.55645751953125
1520366327.5651445,63200,43.18548583984375
1520366461.165786,63300,44.43598175048828
1520366600.4890282,63400,40.89056396484375
1520366739.032454,63500,42.36933898925781
1520366878.4498188,63600,44.58543395996094
1520367010.716502,63700,40.7294921875
1520367140.6597028,63800,42.5965690612793
1520367361.0356703,63900,42.151885986328125
1520367563.3749204,64000,46.24980163574219
1520367824.7833626,64100,42.75653839111328
1520368084.8111634,64200,43.1484375
1520368353.3509912,64300,40.071250915527344
1520368620.035869,64400,41.0514030456543
1520368891.8718722,64500,43.962066650390625
1520369104.0212574,64600,41.9716682434082
1520369326.654928,64700,39.96379852294922
1520369464.5174248,64800,40.958152770996094
1520369602.729778,64900,42.10245895385742
1520369742.8456185,65000,42.65591812133789
1520369883.9352112,65100,42.504295349121094
1520370018.3701801,65200,42.23265075683594
1520370149.2897162,65300,45.967491149902344
1520370281.8520343,65400,49.080997467041016
1520370423.0203652,65500,41.84675598144531
1520370563.6884344,65600,48.413238525390625
1520370699.6979916,65700,46.28132629394531
1520370830.6223652,65800,46.21772003173828
1520371041.8028624,65900,47.145599365234375
1520371253.6065893,66000,44.25181579589844
1520371505.4311702,66100,45.15608596801758
1520371768.2330902,66200,43.78050231933594
1520372036.3266103,66300,45.1233024597168
1520372300.7299833,66400,43.129512786865234
1520372570.2373927,66500,43.43156433105469
1520372784.6647923,66600,42.35635757446289
1520372994.8093953,66700,43.563377380371094
1520373129.734009,66800,40.12364196777344
1520373266.2972798,66900,41.552337646484375
1520373407.018703,67000,40.6328010559082
1520373547.5229425,67100,43.543540954589844
1520373685.7964044,67200,40.07231140136719
1520373824.6458704,67300,41.861045837402344
1520373958.3702083,67400,41.807533264160156
1520374093.6869035,67500,40.06745910644531
1520374228.174648,67600,38.8444938659668
1520374360.7738423,67700,40.96148681640625
1520374495.0845459,67800,40.747169494628906
1520374705.587775,67900,44.8099365234375
1520374908.6713293,68000,41.690643310546875
1520375169.4953525,68100,45.184139251708984
1520375422.8453915,68200,40.63054656982422
1520375692.250348,68300,42.85212707519531
1520375954.6045306,68400,43.235816955566406
1520376206.8901944,68500,44.97539138793945
1520376419.2378383,68600,43.58184814453125
1520376633.9116037,68700,43.13603973388672
1520376768.1095567,68800,41.713661193847656
1520376898.0604906,68900,41.79122543334961
1520377033.9029977,69000,41.784263610839844
1520377171.530552,69100,44.62889862060547
1520377308.459016,69200,44.93719482421875
1520377444.8772442,69300,45.07123565673828
1520377580.5531397,69400,42.386077880859375
1520377715.1174028,69500,44.644874572753906
1520377852.5589662,69600,43.029991149902344
1520377992.1923213,69700,42.28386688232422
1520378129.0527701,69800,40.06333541870117
1520378344.400468,69900,41.217552185058594
1520378557.5836453,70000,41.912261962890625
1520378818.7853782,70100,41.472442626953125
1520379082.719772,70200,41.959144592285156
1520379347.6483557,70300,42.378517150878906
1520379604.5907452,70400,41.17144012451172
1520379856.6536117,70500,41.89338684082031
1520380074.510726,70600,41.12629318237305
1520380292.9252295,70700,42.121124267578125
1520380430.3363185,70800,42.294227600097656
1520380561.5441349,70900,42.123897552490234
1520380692.8869627,71000,40.93043518066406
1520380825.6663892,71100,41.61204528808594
1520380961.6142364,71200,38.87065124511719
1520381099.281455,71300,39.818199157714844
1520381236.307906,71400,37.076168060302734
1520381369.3075588,71500,40.049095153808594
1520381508.180193,71600,41.287261962890625
1520381647.4344711,71700,38.354759216308594
1520381781.0278172,71800,40.13356399536133
1520382002.0733764,71900,42.383548736572266
1520382210.8894408,72000,40.33639144897461
1520382491.1238434,72100,41.23737335205078
1520382752.5565164,72200,40.0056037902832
1520383022.2105303,72300,41.21259307861328
1520383282.3759015,72400,43.375484466552734
1520383527.5498652,72500,42.60716247558594
1520383741.358182,72600,41.585243225097656
1520383957.626639,72700,44.58633804321289
1520384095.9455554,72800,44.30573654174805
1520384228.6830382,72900,44.845848083496094
1520384358.9013178,73000,43.902103424072266
1520384493.6366441,73100,41.10057830810547
1520384623.6303773,73200,42.89292526245117
1520384752.7036688,73300,41.94879913330078
1520384881.0757523,73400,41.98651123046875
1520385010.3852377,73500,42.7332649230957
1520385137.5731058,73600,42.51520538330078
1520385270.083349,73700,40.30804443359375
1520385400.689134,73800,40.95981979370117
1520385618.0897343,73900,40.97660827636719
1520385841.332881,74000,42.0323486328125
1520386116.1509223,74100,41.76227951049805
1520386388.4896438,74200,42.812652587890625
1520386649.189133,74300,43.151611328125
1520386903.0100343,74400,42.94339370727539
1520387161.2112184,74500,40.65003204345703
1520387364.0211527,74600,41.134315490722656
1520387583.1593673,74700,39.658565521240234
1520387725.2456782,74800,41.06150817871094
1520387860.9574168,74900,39.65269470214844
1520387996.155402,75000,38.48762893676758
1520388131.7458568,75100,41.07817840576172
1520388270.2745204,75200,40.645503997802734
1520388411.3285105,75300,39.64248275756836
1520388549.192721,75400,39.17033386230469
1520388677.5290797,75500,38.81570053100586
1520388812.3983696,75600,39.773258209228516
1520388948.8787825,75700,36.59070587158203
1520389092.6579735,75800,40.34870147705078
1520389330.8570957,75900,38.930747985839844
1520389554.5513358,76000,40.43598175048828
1520389801.0537436,76100,39.800411224365234
1520390070.7216458,76200,37.665077209472656
1520390339.8150856,76300,38.152225494384766
1520390599.3410034,76400,39.130802154541016
1520390844.853929,76500,37.58561706542969
1520391046.290376,76600,38.00945281982422
1520391254.7098413,76700,35.524559020996094
1520391391.4638915,76800,38.19953918457031
1520391527.4299717,76900,38.05994415283203
1520391664.1446843,77000,36.3218879699707
1520391793.6698637,77100,42.011043548583984
1520391930.6133687,77200,43.31760025024414
1520392068.5112655,77300,44.575592041015625
1520392202.5056,77400,46.00156021118164
1520392340.4763238,77500,46.324668884277344
1520392483.1086679,77600,45.248390197753906
1520392782.8514516,77800,41.530372619628906
1520392990.081938,77900,41.85829544067383
1520393195.9318097,78000,41.43785858154297
1520393426.350552,78100,43.84359359741211
1520393671.2208602,78200,40.71370315551758
1520393930.4715192,78300,40.83586502075195
1520394203.8874047,78400,40.031455993652344
1520394475.0354292,78500,37.96825408935547
1520394693.4618826,78600,37.009368896484375
1520394910.3173919,78700,39.76067352294922
1520395048.2478147,78800,38.1765251159668
1520395184.4305377,78900,37.28630065917969
1520395320.923664,79000,38.26390838623047
1520395450.664297,79100,41.57989501953125
1520395585.3883972,79200,43.063289642333984
1520395714.092803,79300,41.247703552246094
1520395843.1799285,79400,42.656455993652344
1520395971.7520564,79500,41.40424728393555
1520396100.4791536,79600,39.4725227355957
1520396228.1445775,79700,37.96424865722656
1520396360.60477,79800,37.30186462402344
1520396585.5008452,79900,40.60255432128906
1520396785.6035593,80000,39.19951629638672
1520397049.5660338,80100,39.97956466674805
1520397307.1331122,80200,38.25422286987305
1520397574.9623744,80300,37.48710250854492
1520397836.1265934,80400,40.454078674316406
1520398107.1568632,80500,37.076786041259766
1520398310.4585352,80600,35.649314880371094
1520398519.267075,80700,35.925086975097656
1520398649.2641988,80800,36.74735641479492
1520398779.2559986,80900,38.240264892578125
1520399049.428167,81100,35.81708526611328
1520399179.743541,81200,38.9034423828125
1520399314.5451617,81300,33.84992980957031
1520399450.5198655,81400,40.41126251220703
1520399588.127291,81500,39.841636657714844
1520399723.594795,81600,46.37565612792969
1520399852.4712813,81700,41.15532684326172
1520399983.1800828,81800,41.165687561035156
1520400195.2218912,81900,42.0095329284668
1520400411.337382,82000,40.5184326171875
1520400681.3304768,82100,42.154117584228516
1520400940.941281,82200,42.291786193847656
1520401198.90044,82300,40.07816696166992
1520401446.7286077,82400,41.75958251953125
1520401718.3157744,82500,38.75165557861328
1520401941.744156,82600,37.76754379272461
1520402150.9233077,82700,38.042625427246094
1520402284.8121088,82800,39.95110321044922
1520402416.463417,82900,39.88054656982422
1520402569.6719992,83000,39.47582244873047
1520402706.790527,83100,39.39459991455078
1520402836.1461296,83200,36.116336822509766
1520402969.287981,83300,37.118534088134766
1520403100.2470653,83400,37.06549835205078
1520403231.8367782,83500,35.010398864746094
1520403363.3552904,83600,33.35478210449219
1520403493.0880768,83700,37.89589309692383
1520403625.0634234,83800,36.26023864746094
1520403823.8610632,83900,37.01911926269531
1520404030.2323217,84000,37.83668518066406
1520404280.5099697,84100,37.515663146972656
1520404557.4609282,84200,38.57855224609375
1520404826.3455431,84300,37.95756530761719
1520405066.5671177,84400,36.96632385253906
1520405322.8088892,84500,39.16578674316406
1520405562.7546515,84600,42.545814514160156
1520405779.9106634,84700,42.272682189941406
1520405913.2270236,84800,42.899478912353516
1520406046.3370168,84900,44.41752243041992
1520406179.08933,85000,42.09627914428711
1520406310.3517048,85100,41.75507354736328
1520406444.7761776,85200,42.75959014892578
1520406579.0060058,85300,41.86064529418945
1520406712.370865,85400,40.88732147216797
1520406846.669758,85500,39.89141845703125
1520406984.3604262,85600,38.879112243652344
1520407119.8738246,85700,39.93033218383789
1520407471.7425523,85900,38.48143768310547
1520407696.310262,86000,37.75715637207031
1520407971.9999223,86100,38.103050231933594
1520408235.8862653,86200,38.51112747192383
1520408505.434092,86300,37.131935119628906
1520409004.4779692,86500,40.410499572753906
1520409218.8417523,86600,36.175758361816406
1520409425.0644999,86700,35.88898849487305
1520409559.0689867,86800,37.956912994384766
1520409694.8270752,86900,34.69230651855469
1520409825.3757312,87000,36.92350769042969
1520409961.8779757,87100,35.73926544189453
1520410097.3496358,87200,35.752845764160156
1520410230.2048657,87300,36.72330093383789
1520410363.448552,87400,34.91896057128906
1520410494.9586658,87500,36.834495544433594
1520410637.2988398,87600,35.88528060913086
1520410771.3114088,87700,35.38064956665039
1520410936.132612,87800,34.504547119140625
1520411151.1956732,87900,39.4965705871582
1520411349.7965631,88000,38.94379425048828
1520411583.7130494,88100,38.054969787597656
1520411830.2696514,88200,43.71107482910156
1520412090.309729,88300,41.950218200683594
1520412350.0520954,88400,41.00163269042969
1520412614.7251415,88500,43.44761276245117
1520412831.1048894,88600,42.376346588134766
1520413055.5144253,88700,39.69219207763672
1520413189.6314454,88800,39.98280334472656
1520413319.494797,88900,37.70405960083008
1520413451.1896672,89000,41.78680419921875
1520413585.3072593,89100,37.66079330444336
1520413724.527036,89200,38.042659759521484
1520413857.659139,89300,37.81047821044922
1520413988.5300553,89400,36.760963439941406
1520414122.496776,89500,38.20387268066406
1520414256.9032488,89600,38.397743225097656
1520414398.2299528,89700,40.8701286315918
1520414541.4227183,89800,38.27231979370117
1520414760.3250906,89900,37.61369323730469
1520414981.1014316,90000,37.51240539550781
1520415234.8715882,90100,38.11712646484375
1520415500.0746667,90200,36.05351257324219
1520415752.1658382,90300,36.144439697265625
1520416023.9541278,90400,37.32347106933594
1520416287.9680455,90500,38.091827392578125
1520416505.2352738,90600,38.625892639160156
1520416726.7249207,90700,36.22545623779297
1520416865.457776,90800,36.523681640625
1520417001.241477,90900,36.55046081542969
1520417132.3869698,91000,37.519744873046875
1520417262.7383003,91100,39.21739959716797
1520417395.6793568,91200,39.15492248535156
1520417531.0416713,91300,37.752662658691406
1520417797.8514462,91500,37.37076950073242
1520417935.7221987,91600,39.22761917114258
1520418071.1914248,91700,40.00819778442383
1520418211.7333288,91800,38.66633605957031
1520418435.7382112,91900,37.48069381713867
1520418663.8831913,92000,38.467323303222656
1520418933.9158661,92100,42.464256286621094
1520419192.0313816,92200,38.09486770629883
1520419457.5265353,92300,39.66122817993164
1520419700.7749436,92400,38.234153747558594
1520419961.7494648,92500,38.22430419921875
1520420162.0511694,92600,38.93695831298828
1520420372.846965,92700,36.86416244506836
1520420511.4484758,92800,37.847190856933594
1520420794.8731234,93000,35.981544494628906
1520420932.5876925,93100,38.112030029296875
1520421074.9841757,93200,37.920623779296875
1520421216.6836057,93300,37.024505615234375
1520421357.5223238,93400,39.581520080566406
1520421489.4327312,93500,37.5792236328125
1520421624.9703577,93600,40.390281677246094
1520421756.726546,93700,39.132118225097656
1520421897.181037,93800,38.65809631347656
1520422125.8437192,93900,41.33704376220703
1520422340.879254,94000,36.86360168457031
1520422616.6913347,94100,34.970272064208984
1520422888.9372187,94200,36.48999786376953
1520423151.0283184,94300,34.242740631103516
1520423410.200277,94400,36.432395935058594
1520423677.831373,94500,36.7064208984375
1520424107.7760937,94700,33.75059127807617
1520424241.4877026,94800,38.885765075683594
1520424378.1540978,94900,32.21097183227539
1520424649.0998726,95100,39.45245361328125
1520424778.7550814,95200,39.669219970703125
1520424925.726415,95300,37.51921844482422
1520425068.3794634,95400,38.432159423828125
1520425206.8465216,95500,41.6246223449707
1520425347.6226487,95600,36.981224060058594
1520425489.2871394,95700,38.49785614013672
1520425631.396866,95800,39.0161018371582
1520425847.8605304,95900,38.49302673339844
1520426045.1752217,96000,35.48227310180664
1520426305.5679252,96100,38.125911712646484
1520426564.3304358,96200,34.535125732421875
1520426832.4811146,96300,37.16291427612305
1520427099.5523927,96400,38.88160705566406
1520427364.9437468,96500,34.29948425292969
1520427574.843271,96600,37.32487487792969
1520427787.3856394,96700,36.393577575683594
1520427922.0943558,96800,37.66044616699219
1520428067.6530447,96900,35.6932373046875
1520428202.5038278,97000,34.158809661865234
1520428335.2102532,97100,35.23657989501953
1520428475.6305733,97200,34.49204635620117
1520428610.6255832,97300,36.4186897277832
1520428746.1815386,97400,38.213775634765625
1520428880.6107957,97500,36.828636169433594
1520429014.1594965,97600,35.275352478027344
1520429149.6730645,97700,38.629547119140625
1520429286.820603,97800,36.49312210083008
1520429518.8873851,97900,34.451934814453125
1520429731.603389,98000,37.3172607421875
1520429991.324529,98100,45.8507080078125
1520430245.0782163,98200,43.160804748535156
1520430520.267613,98300,40.239315032958984
1520430790.1096852,98400,37.62345504760742
1520431053.1886084,98500,37.00415802001953
1520431261.421026,98600,35.824398040771484
1520431469.9322445,98700,33.23255157470703
1520431604.7570925,98800,35.88136672973633
1520431740.3673792,98900,37.95939254760742
1520431873.8799148,99000,36.933349609375
1520432007.0516531,99100,35.62397003173828
1520432137.428801,99200,40.07909393310547
1520432268.6522639,99300,35.12501525878906
1520432405.4712512,99400,37.814788818359375
1520432679.1728177,99600,36.52824401855469
1520432811.5610917,99700,37.341041564941406
1520432947.5620184,99800,34.13334655761719
1520433176.7867336,99900,33.15025329589844
1520433400.1446238,100000,37.40736389160156
1520433665.6505096,100100,36.854286193847656
1520433926.9095387,100200,35.29949188232422
1520434201.4769168,100300,36.787723541259766
1520434472.7533495,100400,33.801979064941406
1520434740.1528032,100500,35.043914794921875
1520435168.4609857,100700,35.989356994628906
1520435306.2171252,100800,35.283756256103516
1520435451.588826,100900,37.35676574707031
1520435590.1652577,101000,33.808692932128906
1520435730.6124907,101100,35.74829864501953
1520435866.2678316,101200,36.463233947753906
1520436005.643346,101300,35.4168701171875
1520436141.5853765,101400,33.972049713134766
1520436275.872993,101500,34.38603210449219
1520436415.18193,101600,35.300376892089844
1520436552.0099623,101700,35.274208068847656
1520436705.0994346,101800,36.422874450683594
1520436914.6360233,101900,35.344146728515625
1520437125.6798494,102000,34.96192169189453
1520437375.4466019,102100,37.19378662109375
1520437633.0351233,102200,37.78180694580078
1520437882.2913811,102300,33.54859161376953


==> raw_data/cmc1/run_baie_al_0.9_la_0.01_reg_0.001_cla_2919_dp_0.8_ss_4096_bs_64_market-att--inception-PATH14.1-YESdataugNOCropNORatioFine141L2BN099DPATT-2dsMGetand3-image_visu-noMARS-no_art_hums-CPU_ev.csv <==
Wall time,Step,Value
1520352281.1328332,0,0.5199999809265137
1520352345.1303918,100,0.019233902916312218
1520352435.0961123,200,0.010103166103363037
1520352575.9243112,300,0.007745307870209217
1520352715.593282,400,0.01335261482745409
1520352853.608674,500,0.030381569638848305
1520352990.812326,600,0.05875212326645851
1520353128.4878733,700,0.11043182760477066
1520353275.6076415,800,0.1679999977350235
1520353418.2688327,900,0.23839811980724335
1520353556.0944622,1000,0.30536702275276184
1520353692.9072268,1100,0.3531728684902191
1520353830.6585674,1200,0.3943386971950531
1520353968.9920704,1300,0.4430355429649353
1520354111.0171568,1400,0.46944838762283325
1520354247.9912298,1500,0.48914727568626404
1520354381.5303082,1600,0.49935993552207947
1520354514.991863,1700,0.5309664607048035
1520354654.5981576,1800,0.5380884408950806
1520354790.9948204,1900,0.5505847930908203
1520354930.7785807,2000,0.5652629137039185
1520355117.8167841,2100,0.5725768208503723
1520355305.4958699,2200,0.5785645246505737
1520355478.6471019,2300,0.5753905177116394
1520355649.6977417,2400,0.5980406403541565
1520355826.501989,2500,0.5779349207878113
1520356004.5035617,2600,0.5794797539710999
1520356182.3392737,2700,0.6011756062507629
1520356323.3167288,2800,0.6001925468444824
1520356466.590703,2900,0.6133993864059448
1520356607.0552716,3000,0.604485809803009
1520356742.164494,3100,0.6241623759269714
1520356878.4745157,3200,0.6396304368972778
1520357015.4469256,3300,0.6561607122421265
1520357154.2459638,3400,0.6400096416473389
1520357298.6642911,3500,0.6381492018699646
1520357437.7446196,3600,0.6387472748756409
1520357577.0517428,3700,0.639448881149292
1520357714.0283847,3800,0.6426430940628052
1520357853.1477811,3900,0.6503959894180298
1520357987.437048,4000,0.6335524916648865
1520358163.4023175,4100,0.6423535346984863
1520358352.4321437,4200,0.658668577671051
1520358529.9650836,4300,0.6622990369796753
1520358699.9333344,4400,0.6638369560241699
1520358872.825048,4500,0.6523157954216003
1520359061.951631,4600,0.6415884494781494
1520359235.7437358,4700,0.656753420829773
1520359372.8873904,4800,0.6574169993400574
1520359514.727435,4900,0.6692234873771667
1520359656.3250904,5000,0.6649572849273682
1520359794.8089316,5100,0.6570327281951904
1520359930.8411937,5200,0.675018310546875
1520360066.634062,5300,0.6663240194320679
1520360206.977585,5400,0.6413266658782959
1520360345.0894675,5500,0.6577617526054382
1520360487.1081781,5600,0.6744902729988098
1520360627.3891728,5700,0.6610792875289917
1520360763.469406,5800,0.6712188124656677
1520360900.9173076,5900,0.6751875877380371
1520361039.8763428,6000,0.672591507434845
1520361219.0029442,6100,0.6609211564064026
1520361394.3864021,6200,0.6624664068222046
1520361568.182285,6300,0.6713656187057495
1520361739.9694006,6400,0.674250066280365
1520361915.4036498,6500,0.6716760396957397
1520362101.5475304,6600,0.650728702545166
1520362274.2418878,6700,0.651436984539032
1520362409.1362839,6800,0.6391196846961975
1520362545.4283936,6900,0.6375395059585571
1520362685.111726,7000,0.6747474670410156
1520362826.816661,7100,0.670714259147644
1520362964.7524014,7200,0.6790302991867065
1520363104.0116498,7300,0.6849663853645325
1520363241.51647,7400,0.7028100490570068
1520363379.7549891,7500,0.6980476975440979
1520363522.415358,7600,0.6882768273353577
1520363660.4356403,7700,0.676632821559906
1520363798.0151107,7800,0.6692270636558533
1520363932.1795008,7900,0.6559901833534241
1520364070.3363614,8000,0.6452295184135437
1520364255.6200635,8100,0.6415138840675354
1520364434.169516,8200,0.6545109152793884
1520364611.9405806,8300,0.6522639393806458
1520364787.7716095,8400,0.6772030591964722
1520364959.4742198,8500,0.6818637847900391
1520365139.7155952,8600,0.6754979491233826
1520365324.0944922,8700,0.6603875160217285
1520365466.4195879,8800,0.6566521525382996
1520365608.227879,8900,0.6647853255271912
1520365746.2264779,9000,0.6684159636497498
1520365885.7501304,9100,0.6665228605270386
1520366023.1384385,9200,0.6727272868156433
1520366163.7913399,9300,0.6902158260345459
1520366301.1428006,9400,0.7048798203468323
1520366441.3445954,9500,0.7083094716072083
1520366579.609357,9600,0.6976069808006287
1520366718.1390398,9700,0.6953203678131104
1520366858.258883,9800,0.6990939378738403
1520366994.439371,9900,0.7025300860404968
1520367129.8965657,10000,0.7107850313186646
1520367315.6950042,10100,0.7208951711654663
1520367496.214645,10200,0.7280904054641724
1520367670.9511547,10300,0.7149758338928223
1520367836.709235,10400,0.7245421409606934
1520368010.4399,10500,0.7256059646606445
1520368192.0341797,10600,0.7000716924667358
1520368378.2290514,10700,0.6532015204429626
1520368518.2198431,10800,0.6341463327407837
1520368655.161041,10900,0.6271317601203918
1520368793.6845725,11000,0.62010657787323
1520368929.7912455,11100,0.6256073713302612
1520369070.2704055,11200,0.6568641662597656
1520369212.2058394,11300,0.6699763536453247
1520369353.111558,11400,0.6721311211585999
1520369492.8329227,11500,0.6775861978530884
1520369634.7061512,11600,0.6739726066589355
1520369776.9203644,11700,0.6805793046951294
1520369912.11691,11800,0.6554659008979797
1520370050.5406854,11900,0.6520348787307739
1520370185.9284697,12000,0.6542248129844666
1520370366.3329856,12100,0.6648388504981995
1520370553.5862052,12200,0.6785258650779724
1520370729.4245145,12300,0.6800476312637329
1520370902.8020525,12400,0.6890970468521118
1520371072.6697142,12500,0.6868537664413452
1520371252.9331415,12600,0.6992069482803345
1520371435.6091127,12700,0.6834868788719177
1520371578.589166,12800,0.7083926200866699
1520371713.0791018,12900,0.7042128443717957
1520371847.8903973,13000,0.7034737467765808
1520371986.3072484,13100,0.6905760169029236
1520372125.1945398,13200,0.671535313129425
1520372264.8912783,13300,0.6588636636734009
1520372403.845481,13400,0.6684606075286865
1520372544.2454996,13500,0.6824712753295898
1520372682.5208914,13600,0.6702951192855835
1520372818.5627162,13700,0.6743345260620117
1520372958.5980434,13800,0.6819593906402588
1520373092.9336238,13900,0.6923190355300903
1520373227.0450318,14000,0.7120137810707092
1520373409.790456,14100,0.6941708326339722
1520373590.4483004,14200,0.6820476055145264
1520373775.604541,14300,0.678439736366272
1520373945.1573093,14400,0.6911976933479309
1520374113.3710675,14500,0.7026309370994568
1520374291.2491875,14600,0.7095203399658203
1520374473.4488108,14700,0.7148042321205139
1520374615.925094,14800,0.7238163352012634
1520374753.7025428,14900,0.7197200059890747
1520374891.2140794,15000,0.7128130197525024
1520375028.9132738,15100,0.7130287885665894
1520375167.011982,15200,0.7204238772392273
1520375305.451812,15300,0.7065122723579407
1520375444.5960648,15400,0.7028777003288269
1520375579.1974394,15500,0.6934611797332764
1520375716.5832813,15600,0.6753559112548828
1520375858.4629323,15700,0.680142343044281
1520375998.8158495,15800,0.6859185099601746
1520376139.9616911,15900,0.6619351506233215
1520376277.040475,16000,0.6349068284034729
1520376455.1379316,16100,0.6280446648597717
1520376631.1475904,16200,0.6456343531608582
1520376813.998853,16300,0.6631653904914856
1520376992.0057988,16400,0.6651141047477722
1520377163.9871914,16500,0.6423234343528748
1520377345.3823285,16600,0.6565964818000793
1520377524.3056471,16700,0.6721009016036987
1520377665.8701825,16800,0.6945288181304932
1520377806.9036965,16900,0.6934561729431152
1520377944.9946947,17000,0.7006999850273132
1520378084.5984013,17100,0.7000959515571594
1520378222.4784403,17200,0.696763277053833
1520378359.5035195,17300,0.7000974416732788
1520378495.7296731,17400,0.6811297535896301
1520378636.2000165,17500,0.6932567954063416
1520378772.125024,17600,0.6980882287025452
1520378906.5063825,17700,0.7147160768508911
1520379045.649544,17800,0.7333813905715942
1520379184.710633,17900,0.7455547451972961
1520379323.047134,18000,0.7437348961830139
1520379504.7900047,18100,0.7548717856407166
1520379691.181357,18200,0.7604956030845642
1520379866.8286886,18300,0.7416546940803528
1520380037.8730998,18400,0.717189371585846
1520380209.6077468,18500,0.7257907390594482
1520380388.1216047,18600,0.7389294505119324
1520380570.9805765,18700,0.7255268096923828
1520380709.538533,18800,0.7034063339233398
1520380849.0846581,18900,0.6843292713165283
1520380987.068998,19000,0.6844735741615295
1520381125.1448724,19100,0.6706938147544861
1520381264.3495169,19200,0.6670033931732178
1520381402.630653,19300,0.6778180003166199
1520381546.263089,19400,0.69277024269104
1520381688.7992501,19500,0.6971158385276794
1520381822.4213455,19600,0.703972339630127
1520381957.9936981,19700,0.6949657797813416
1520382098.9156497,19800,0.6897803544998169
1520382236.1618404,19900,0.678075909614563
1520382376.6803458,20000,0.6491732597351074
1520382560.1298044,20100,0.6426724195480347
1520382738.9720428,20200,0.6896865367889404
1520382917.943577,20300,0.71348637342453
1520383093.8312373,20400,0.7260491847991943
1520383264.2018878,20500,0.7205446362495422
1520383445.4340172,20600,0.7102602124214172
1520383624.128018,20700,0.6926960945129395
1520383768.8649652,20800,0.6720630526542664
1520383913.1482558,20900,0.6469622254371643
1520384051.3395395,21000,0.6751865148544312
1520384185.3528445,21100,0.7086731195449829
1520384321.1982505,21200,0.6926710605621338
1520384458.8691945,21300,0.6978361010551453
1520384598.8638122,21400,0.7010506391525269
1520384739.186452,21500,0.7231507897377014
1520384876.432385,21600,0.744331419467926
1520385015.426301,21700,0.751152753829956
1520385156.8062832,21800,0.7454717755317688
1520385299.0775318,21900,0.7364966869354248
1520385441.6865838,22000,0.7433145046234131
1520385612.8116882,22100,0.7489591240882874
1520385785.8950818,22200,0.7396778464317322
1520385965.7426262,22300,0.7181007266044617
1520386136.3933098,22400,0.6924002170562744
1520386309.0039077,22500,0.6812069416046143
1520386490.2296693,22600,0.6943135857582092
1520386664.1427376,22700,0.7013705372810364
1520386802.606304,22800,0.7203907370567322
1520386939.7216685,22900,0.7384430170059204
1520387078.7095344,23000,0.7426456809043884
1520387218.2265625,23100,0.7282161712646484
1520387355.0138905,23200,0.7253507375717163
1520387492.848027,23300,0.7135042548179626
1520387632.0192504,23400,0.7101134657859802
1520387777.1832747,23500,0.6861639618873596
1520387918.6095412,23600,0.6631777286529541
1520388055.9444127,23700,0.6662325263023376
1520388192.9146993,23800,0.6620606184005737
1520388328.2206905,23900,0.6850255727767944
1520388467.783699,24000,0.6922857165336609
1520388648.5350027,24100,0.7058309316635132
1520388824.7823527,24200,0.6888889074325562
1520389001.749822,24300,0.6905494332313538
1520389173.8208215,24400,0.6885230541229248
1520389348.537475,24500,0.6804532408714294
1520389532.4958854,24600,0.6703703999519348
1520389705.104954,24700,0.7100629210472107
1520389846.328792,24800,0.7343441843986511
1520389983.8850672,24900,0.7398445010185242
1520390122.3405747,25000,0.7398081421852112
1520390261.6980832,25100,0.7597799897193909
1520390400.826898,25200,0.7581747174263
1520390535.5621707,25300,0.7753140926361084
1520390675.4307535,25400,0.7661421298980713
1520390814.108018,25500,0.7707973122596741
1520390949.670942,25600,0.7542550563812256
1520391084.498079,25700,0.7708456516265869
1520391221.119292,25800,0.7553113698959351
1520391360.146041,25900,0.7676782011985779
1520391498.959226,26000,0.7643287777900696
1520391681.8246257,26100,0.7711803317070007
1520391858.7907195,26200,0.7749817967414856
1520392034.6731205,26300,0.7725461721420288
1520392199.9260113,26400,0.7748027443885803
1520392367.747639,26500,0.7832236289978027
1520392551.634935,26600,0.7701591849327087
1520392731.4110847,26700,0.7335257530212402
1520392871.7405536,26800,0.6838709712028503
1520393010.4843688,26900,0.6386445760726929
1520393152.6998568,27000,0.6194050908088684
1520393293.5101948,27100,0.6234400868415833
1520393433.923817,27200,0.6362556219100952
1520393572.3747382,27300,0.6602351665496826
1520393709.8378725,27400,0.6862801909446716
1520393845.4446201,27500,0.6854913234710693
1520393986.3011703,27600,0.6763948202133179
1520394119.8722835,27700,0.6784429550170898
1520394256.285115,27800,0.6959030032157898
1520394389.0833063,27900,0.7053906917572021
1520394525.4442933,28000,0.6895196437835693
1520394705.4748478,28100,0.6891595125198364
1520394888.876547,28200,0.6973102688789368
1520395064.9361732,28300,0.7245097756385803
1520395240.2613966,28400,0.7325530648231506
1520395407.5584805,28500,0.7225079536437988
1520395586.5715692,28600,0.7233309149742126
1520395766.9019835,28700,0.7247510552406311
1520395905.1245716,28800,0.7501831650733948
1520396044.3599477,28900,0.7539201378822327
1520396183.811204,29000,0.7373534440994263
1520396325.1839938,29100,0.7415596842765808
1520396465.0492146,29200,0.7353433966636658
1520396600.3988347,29300,0.7405604720115662
1520396734.3659408,29400,0.7362103462219238
1520396871.390981,29500,0.730510950088501
1520397015.073717,29600,0.737787127494812
1520397158.6861997,29700,0.7387005686759949
1520397298.713333,29800,0.737167477607727
1520397433.9234245,29900,0.7363412380218506
1520397573.516716,30000,0.7439459562301636
1520397751.2949677,30100,0.7552173733711243
1520397929.2004607,30200,0.7604634165763855
1520398110.3719237,30300,0.7622317671775818
1520398277.218243,30400,0.7603418827056885
1520398444.5973692,30500,0.7668861150741577
1520398627.8944511,30600,0.7742074728012085
1520398807.868774,30700,0.770931601524353
1520398947.4655557,30800,0.7762076258659363
1520399085.9400256,30900,0.7767363786697388
1520399225.060999,31000,0.7737752199172974
1520399364.8335376,31100,0.7833929657936096
1520399505.118129,31200,0.7598950862884521
1520399642.2999415,31300,0.7619116902351379
1520399778.3970957,31400,0.7419653534889221
1520399915.4315958,31500,0.7313425540924072
1520400057.6458895,31600,0.7122732400894165
1520400197.7508593,31700,0.6733716726303101
1520400335.9617987,31800,0.6560770273208618
1520400471.589076,31900,0.6657339334487915
1520400607.5943115,32000,0.6597650647163391
1520400786.5126395,32100,0.6498567461967468
1520400964.2374816,32200,0.6442039608955383
1520401138.4764416,32300,0.6615272760391235
1520401305.5429661,32400,0.6447226405143738
1520401473.650137,32500,0.6673519611358643
1520401650.5142288,32600,0.6999272704124451
1520401840.3920608,32700,0.7145480513572693
1520401981.8020272,32800,0.7184285521507263
1520402120.801329,32900,0.7429742217063904
1520402256.6417491,33000,0.7572824954986572
1520402395.2940128,33100,0.7658008933067322
1520402538.8522255,33200,0.747318685054779
1520402679.7994308,33300,0.7366524338722229
1520402819.3464692,33400,0.7376530170440674
1520402955.2265851,33500,0.7362680435180664
1520403094.038958,33600,0.7471432089805603
1520403233.1585155,33700,0.7353564500808716
1520403372.3552763,33800,0.7383321523666382
1520403508.4689767,33900,0.7402635216712952
1520403644.301501,34000,0.7377843260765076
1520403819.55578,34100,0.7377907037734985
1520404003.2860765,34200,0.7513333559036255
1520404182.3797975,34300,0.7433119416236877
1520404348.9053428,34400,0.7683748006820679
1520404515.7653518,34500,0.7718420624732971
1520404694.0481904,34600,0.7671239376068115
1520404869.017366,34700,0.7641063332557678
1520405010.8686807,34800,0.7779390215873718
1520405151.421541,34900,0.7795056104660034
1520405288.5350344,35000,0.7856934070587158
1520405427.078037,35100,0.792003870010376
1520405564.5816772,35200,0.7745754718780518
1520405708.079859,35300,0.7354944944381714
1520405848.8222733,35400,0.7015759348869324
1520405986.464557,35500,0.6693333387374878
1520406126.987592,35600,0.6844121217727661
1520406264.7082717,35700,0.674041748046875
1520406405.1739445,35800,0.654932975769043
1520406542.525544,35900,0.6472709774971008
1520406683.6552107,36000,0.6477019786834717
1520406867.3552408,36100,0.7052321434020996
1520407063.7895525,36200,0.727636992931366
1520407235.414261,36300,0.7218855023384094
1520407406.2682278,36400,0.7169775366783142
1520407572.0971274,36500,0.7287322282791138
1520407748.5900981,36600,0.7302190065383911
1520407923.4818587,36700,0.7248600125312805
1520408068.2956862,36800,0.7148120999336243
1520408207.9942105,36900,0.705018162727356
1520408345.1796808,37000,0.6861313581466675
1520408478.0199292,37100,0.7149925231933594
1520408614.0526643,37200,0.7197259068489075
1520408756.643664,37300,0.7299096584320068
1520408901.1838105,37400,0.7176609635353088
1520409042.9424298,37500,0.7289617657661438
1520409181.6522648,37600,0.7282125353813171
1520409321.4576745,37700,0.7307599186897278
1520409467.2226408,37800,0.7495366930961609
1520409607.857924,37900,0.7495934963226318
1520409745.527483,38000,0.7797185778617859
1520409930.124987,38100,0.7873848080635071
1520410109.8057623,38200,0.784552276134491
1520410291.065824,38300,0.770699143409729
1520410468.1448684,38400,0.7711048126220703
1520410637.6797576,38500,0.7801500558853149
1520410811.033331,38600,0.7899482846260071
1520410986.0303998,38700,0.7862371802330017
1520411126.0940905,38800,0.7960639595985413
1520411266.4605043,38900,0.788428544998169
1520411404.188365,39000,0.7822901606559753
1520411541.9608958,39100,0.7817742228507996
1520411680.2836227,39200,0.7872854471206665
1520411819.6954777,39300,0.770274817943573
1520411960.212692,39400,0.731850802898407
1520412100.8043408,39500,0.7003569006919861
1520412236.9887905,39600,0.6691015362739563
1520412373.1876397,39700,0.6379276514053345
1520412514.3254883,39800,0.6411792635917664
1520412657.528403,39900,0.6890459656715393
1520412794.3276231,40000,0.7111918330192566
1520412971.094772,40100,0.7183634042739868
1520413163.0942023,40200,0.7167630195617676
1520413342.3853216,40300,0.7297670245170593
1520413522.387395,40400,0.7225531935691833
1520413704.6813262,40500,0.7042537927627563
1520413890.962273,40600,0.7077679634094238
1520414074.4725904,40700,0.725550651550293
1520414214.7906892,40800,0.7474377751350403
1520414363.1951993,40900,0.7574217915534973
1520414506.07859,41000,0.74049311876297
1520414646.2412014,41100,0.740937352180481
1520414784.0039773,41200,0.7651140093803406
1520414922.7719233,41300,0.7759729027748108
1520415063.5021555,41400,0.7821616530418396
1520415206.8309295,41500,0.7628577947616577
1520415345.2083666,41600,0.7576413750648499
1520415483.5691772,41700,0.7449842691421509
1520415620.3104508,41800,0.7519922256469727
1520415762.6172037,41900,0.7556503415107727
1520415901.291699,42000,0.7488808631896973
1520416084.8953464,42100,0.7513777017593384
1520416272.934474,42200,0.7463557124137878
1520416450.2743044,42300,0.7376530170440674
1520416630.732789,42400,0.7368295192718506
1520416807.823606,42500,0.7571974992752075
1520416999.3793151,42600,0.7527777552604675
1520417178.7396789,42700,0.7374876141548157
1520417317.7925878,42800,0.7095970511436462
1520417461.2183492,42900,0.7029016017913818
1520417604.8884003,43000,0.7011820077896118
1520417743.1812968,43100,0.6909486055374146
1520417879.0539422,43200,0.6777614951133728
1520418015.9984174,43300,0.6959277987480164
1520418157.1486855,43400,0.7097954154014587
1520418299.992279,43500,0.7001422643661499
1520418440.56645,43600,0.7005956768989563
1520418577.8502345,43700,0.7293974757194519
1520418717.5970035,43800,0.7299280762672424
1520418859.1341834,43900,0.7404457330703735
1520419003.7615879,44000,0.7523675560951233
1520419196.342034,44100,0.7663569450378418
1520419387.0492644,44200,0.7543425559997559
1520419554.6271744,44300,0.7473529577255249
1520419730.3817027,44400,0.7374847531318665
1520419907.9816015,44500,0.7495291829109192
1520420094.5261345,44600,0.718397319316864
1520420275.6576395,44700,0.7265602350234985
1520420412.8287294,44800,0.7109804153442383
1520420550.0070038,44900,0.7274921536445618
1520420687.723011,45000,0.7269175052642822
1520420827.0058753,45100,0.7108062505722046
1520420966.4567666,45200,0.714511513710022
1520421104.7544873,45300,0.7057204842567444
1520421251.4115367,45400,0.7163048982620239
1520421393.8084512,45500,0.7312335968017578
1520421532.549632,45600,0.7388121485710144
1520421674.5281658,45700,0.7598943114280701
1520421813.9110172,45800,0.7650376558303833
1520421957.2892644,45900,0.788114070892334
1520422099.3662555,46000,0.7487579584121704
1520422286.1070173,46100,0.7196666598320007
1520422464.8175845,46200,0.6926330924034119
1520422639.082383,46300,0.707979142665863
1520422815.9136474,46400,0.7337700128555298
1520422988.8345995,46500,0.7500832676887512
1520423179.1807442,46600,0.7446513772010803
1520423365.4216928,46700,0.7577941417694092
1520423502.0284941,46800,0.7729243040084839
1520423647.7336235,46900,0.768172025680542
1520423793.08065,47000,0.7716119885444641
1520423932.0022118,47100,0.7635927200317383
1520424071.6838555,47200,0.7605559825897217
1520424213.3683913,47300,0.7676066756248474
1520424351.0109718,47400,0.78306645154953
1520424490.6651418,47500,0.7800865769386292
1520424637.963145,47600,0.7672170400619507
1520424780.4416187,47700,0.757509708404541
1520424919.4814546,47800,0.7225186228752136
1520425062.3045785,47900,0.7038525938987732
1520425205.1053529,48000,0.6845083832740784
1520425397.6186962,48100,0.6949234008789062
1520425589.1863735,48200,0.7033994197845459
1520425767.3639965,48300,0.7141895294189453
1520425943.0534053,48400,0.7531821727752686
1520426117.3557456,48500,0.7519125938415527
1520426301.7453187,48600,0.7656521797180176
1520426485.1980083,48700,0.7459036707878113
1520426625.521064,48800,0.7572796940803528
1520426762.8164477,48900,0.7634596824645996
1520426904.150572,49000,0.7517963647842407
1520427046.894451,49100,0.7633428573608398
1520427189.285079,49200,0.7564887404441833
1520427327.2250206,49300,0.7622742652893066
1520427468.536564,49400,0.7744773030281067
1520427608.9663248,49500,0.7629044055938721
1520427747.8698492,49600,0.7603759765625
1520427888.2160704,49700,0.7506809830665588
1520428027.5852287,49800,0.7646228671073914
1520428166.3589983,49900,0.7837327718734741
1520428304.3129544,50000,0.790469229221344
1520428494.15592,50100,0.7696883678436279
1520428694.1654112,50200,0.7453994750976562
1520428869.4679003,50300,0.7288888692855835
1520429045.8691623,50400,0.7111921906471252
1520429228.6889408,50500,0.7038196921348572
1520429418.1145833,50600,0.6833693385124207
1520429604.7688484,50700,0.6794500946998596
1520429741.6531727,50800,0.6803519129753113
1520429880.25675,50900,0.7054545283317566
1520430017.8806865,51000,0.7122755646705627
1520430160.5169728,51100,0.7090096473693848
1520430310.9093976,51200,0.7284950017929077
1520430448.5710495,51300,0.7327039241790771
1520430584.427897,51400,0.7626373767852783
1520430722.4745417,51500,0.7617176175117493
1520430867.7367983,51600,0.7661114931106567
1520431008.241224,51700,0.7594799995422363
1520431147.8082461,51800,0.7299759984016418
1520431288.3159258,51900,0.7463110089302063
1520431426.3574438,52000,0.7554103136062622
1520431621.4168782,52100,0.7741437554359436
1520431805.6662285,52200,0.7825714349746704
1520431986.6321816,52300,0.7722262740135193
1520432162.8021333,52400,0.7928190231323242
1520432336.0011601,52500,0.7951930165290833
1520432519.442467,52600,0.7938119173049927
1520432704.097253,52700,0.7975290417671204
1520432841.7124195,52800,0.7833820581436157
1520432981.721095,52900,0.7573238015174866
1520433120.7599332,53000,0.7703061103820801
1520433265.5497756,53100,0.7812049388885498
1520433405.1480408,53200,0.7911462187767029
1520433548.5801878,53300,0.783380389213562
1520433690.574879,53400,0.777540385723114
1520433825.4901056,53500,0.7731948494911194
1520433963.9935818,53600,0.7333333492279053
1520434102.6672888,53700,0.7007953524589539
1520434242.1054668,53800,0.6920977234840393
1520434379.7143774,53900,0.6995884776115417
1520434517.0610712,54000,0.6959337592124939
1520434704.5206735,54100,0.6873860955238342
1520434889.2027938,54200,0.6888250708580017
1520435067.8648455,54300,0.684529721736908
1520435239.1695907,54400,0.6920842528343201
1520435412.0508556,54500,0.6870247721672058
1520435596.556247,54600,0.7058908939361572
1520435788.1109443,54700,0.714124321937561
1520435929.040949,54800,0.7287911176681519
1520436078.7475555,54900,0.7285884022712708
1520436219.011423,55000,0.7370263934135437
1520436356.4330711,55100,0.7559100985527039
1520436496.5250292,55200,0.7671677470207214
1520436636.7024133,55300,0.7698924541473389
1520436779.59553,55400,0.790571928024292
1520436921.3559308,55500,0.7749093770980835
1520437062.3601696,55600,0.7784327864646912
1520437198.6987317,55700,0.7882810831069946
1520437340.1740966,55800,0.7936891913414001
1520437479.5365663,55900,0.8019763827323914
1520437614.6663651,56000,0.7940903306007385
1520437798.2267776,56100,0.7680785059928894
1520437986.4500034,56200,0.7553651928901672
1520438173.9185395,56300,0.7537921071052551
1520438351.6553977,56400,0.7700848579406738
1520438527.5269952,56500,0.7516716122627258
1520438710.8321638,56600,0.7621608376502991
1520438893.8395998,56700,0.7744107842445374
1520439038.0204396,56800,0.7711711525917053
1520439182.9951355,56900,0.7896559834480286
1520439325.8403413,57000,0.7814604043960571
1520439463.8255005,57100,0.7772782444953918
1520439601.581563,57200,0.7782912254333496
1520439740.8379037,57300,0.7705995440483093
1520439882.8990283,57400,0.7392950057983398
1520440020.6676006,57500,0.6883417963981628
1520440156.343591,57600,0.6088242530822754
1520440299.8585455,57700,0.6065284609794617
1520440444.1131344,57800,0.6621659398078918
1520440586.0588803,57900,0.6905437111854553
1520440723.620811,58000,0.6953000426292419
1520440912.3181596,58100,0.7094029784202576
1520441098.7048752,58200,0.727935791015625
1520441281.5398939,58300,0.7300118803977966
1520441461.0052052,58400,0.7325214743614197
1520441639.0817037,58500,0.7486612796783447
1520441824.4366653,58600,0.7597799897193909
1520442004.333179,58700,0.7567541599273682
1520442145.9406977,58800,0.7548526525497437
1520442287.7187605,58900,0.7502374053001404
1520442429.1092308,59000,0.7493466138839722
1520442571.556018,59100,0.7648571133613586
1520442703.3836222,59200,0.7598598599433899
1520442836.670124,59300,0.7503336071968079
1520442972.3731308,59400,0.7553914189338684
1520443115.3030953,59500,0.7455412745475769
1520443254.204816,59600,0.7413834929466248
1520443389.0331411,59700,0.7541112899780273
1520443530.7502785,59800,0.769623875617981
1520443672.8386211,59900,0.7628836631774902
1520443812.2760315,60000,0.7485455274581909
1520444001.4473646,60100,0.7449964284896851
1520444192.0556903,60200,0.749660849571228
1520444368.8443756,60300,0.7647143006324768
1520444542.4681382,60400,0.7649021148681641
1520444721.692348,60500,0.7521221041679382
1520444894.2044005,60600,0.7523035407066345
1520445072.4062972,60700,0.7557711601257324
1520445215.7161891,60800,0.7377809882164001
1520445356.0483727,60900,0.7182517051696777
1520445491.0309396,61000,0.6881752014160156
1520445628.7376072,61100,0.7021214365959167
1520445763.0624065,61200,0.740886926651001
1520445900.4799204,61300,0.7547826170921326
1520446037.3250208,61400,0.7685878872871399
1520446176.7431571,61500,0.7595916390419006
1520446312.9894178,61600,0.7768178582191467
1520446449.8543596,61700,0.7873386740684509
1520446584.940122,61800,0.8072137236595154
1520446722.7399309,61900,0.7860386371612549
1520446865.4741182,62000,0.7748053669929504
1520447049.2043471,62100,0.7466763257980347
1520447234.4902196,62200,0.7347601652145386
1520447409.3240178,62300,0.7092292308807373
1520447590.377604,62400,0.7205035090446472
1520447772.9245589,62500,0.7361308932304382
1520447971.3182323,62600,0.7583215236663818
1520448154.6768246,62700,0.7641546130180359
1520448296.7315586,62800,0.7679276466369629
1520448435.6581159,62900,0.768933892250061
1520448575.4078937,63000,0.7703073024749756
1520448712.5905,63100,0.7691499590873718
1520448849.751919,63200,0.7463947534561157
1520448983.6772132,63300,0.7758461236953735
1520449119.5720437,63400,0.7778421640396118
1520449254.9230273,63500,0.7887515425682068
1520449394.306197,63600,0.7936302423477173
1520449528.32944,63700,0.7972769141197205
1520449664.7377455,63800,0.7816192507743835
1520449809.5482464,63900,0.7505639791488647
1520449946.8947754,64000,0.7372775077819824
1520450139.497684,64100,0.7236241102218628
1520450313.7087889,64200,0.7254270315170288
1520450489.5730155,64300,0.7190049886703491
1520450663.7210894,64400,0.7322444915771484
1520450842.8942258,64500,0.7126519083976746
1520451035.8592606,64600,0.7311173677444458
1520451224.4618583,64700,0.7473633885383606
1520451367.6719773,64800,0.7445730566978455
1520451504.166301,64900,0.736253023147583
1520451641.472553,65000,0.7110469341278076
1520451780.7784312,65100,0.7183818221092224
1520451915.7334018,65200,0.7315866351127625
1520452054.375907,65300,0.7283582091331482
1520452190.9081,65400,0.7322341799736023
1520452326.117932,65500,0.7383502125740051
1520452459.212036,65600,0.7231788039207458
1520452594.6880822,65700,0.7512301206588745
1520452729.9119637,65800,0.7530720829963684
1520452867.5790145,65900,0.7481374740600586
1520453003.6715207,66000,0.7325620651245117
1520453195.2784915,66100,0.7487069964408875
1520453379.3664558,66200,0.7686077356338501
1520453563.7691207,66300,0.7809523940086365
1520453741.7769914,66400,0.7675818800926208
1520453921.4079666,66500,0.7311018109321594
1520454107.5176673,66600,0.7345095276832581
1520454296.9255235,66700,0.7332850098609924
1520454432.6439514,66800,0.7642561197280884
1520454574.2546582,66900,0.774651288986206
1520454714.9754255,67000,0.7772825360298157
1520454852.4344506,67100,0.7707210779190063
1520454988.699643,67200,0.7739682793617249
1520455128.4973183,67300,0.7765074968338013
1520455265.53328,67400,0.7764363884925842
1520455406.213186,67500,0.7796707153320312
1520455544.9158967,67600,0.7904416918754578
1520455686.5366523,67700,0.7984386086463928
1520455826.6096299,67800,0.8021567463874817
1520455966.405008,67900,0.7989402413368225
1520456109.441405,68000,0.7849858403205872
1520456301.295516,68100,0.7607332468032837
1520456495.5629747,68200,0.7528677582740784
1520456677.15142,68300,0.7296640276908875
1520456852.2994554,68400,0.7075393795967102
1520457022.0825777,68500,0.7160910964012146
1520457209.1949549,68600,0.7198556065559387
1520457405.5727172,68700,0.721277117729187
1520457547.760348,68800,0.7249641418457031
1520457689.7611225,68900,0.7212121486663818
1520457829.0174024,69000,0.7155812978744507
1520457969.1948912,69100,0.7096497416496277
1520458110.4452848,69200,0.7059131860733032
1520458248.8411694,69300,0.7088406085968018
1520458391.4733975,69400,0.7403483390808105
1520458545.9411466,69500,0.772166907787323
1520458690.833658,69600,0.7674010992050171
1520458833.9759324,69700,0.7696449756622314
1520458972.6013508,69800,0.7627450823783875
1520459117.2562182,69900,0.76178377866745
1520459257.5069962,70000,0.7783848643302917
1520459457.922686,70100,0.7891273498535156
1520459650.3131602,70200,0.7884140610694885
1520459827.2001805,70300,0.79426109790802
1520460003.4548287,70400,0.793153703212738
1520460178.4779267,70500,0.7996628284454346
1520460365.2155786,70600,0.8042685985565186
1520460560.4790914,70700,0.7935560345649719
1520460698.0009363,70800,0.7868605852127075
1520460838.102278,70900,0.7675337195396423
1520460975.9181128,71000,0.7493352890014648
1520461113.6173174,71100,0.7509946823120117
1520461255.1655123,71200,0.7194483876228333
1520461395.791846,71300,0.7056747674942017
1520461535.1607344,71400,0.696726381778717
1520461673.8099432,71500,0.7023826837539673
1520461810.746435,71600,0.7306352853775024
1520461953.2224886,71700,0.7569831013679504
1520462095.1007848,71800,0.7701528072357178
1520462232.8401225,71900,0.7657280564308167
1520462372.9576437,72000,0.7701149582862854
1520462554.0239952,72100,0.7623461484909058
1520462735.4899335,72200,0.7605442404747009
1520462922.3928134,72300,0.7414505481719971
1520463093.616198,72400,0.7331874370574951
1520463269.3110728,72500,0.7455030083656311
1520463461.0205207,72600,0.7734870314598083
1520463642.27581,72700,0.7976447939872742
1520463780.167292,72800,0.8107573390007019
1520463915.9165394,72900,0.8076756000518799
1520464053.5738285,73000,0.8111904859542847
1520464192.9094884,73100,0.8265904188156128
1520464331.6745782,73200,0.8001888394355774
1520464470.8306441,73300,0.7886605262756348
1520464606.9564538,73400,0.7626686096191406
1520464745.7432904,73500,0.7572309374809265
1520464884.9638743,73600,0.7563480734825134
1520465028.1015365,73700,0.7629101276397705
1520465167.0414898,73800,0.7672640085220337
1520465304.5088034,73900,0.7734689116477966
1520465436.9520915,74000,0.7586715817451477
1520465621.255853,74100,0.7325084805488586
1520465811.1842282,74200,0.6973102688789368
1520465999.1691945,74300,0.6922787427902222
1520466176.520749,74400,0.7038979530334473
1520466354.6818228,74500,0.7408859729766846
1520466539.8572235,74600,0.7477048635482788
1520466733.6527317,74700,0.7347497344017029
1520466872.966365,74800,0.7410054802894592
1520467012.112965,74900,0.7324687838554382
1520467149.1730623,75000,0.7390019297599792
1520467285.5990412,75100,0.7359922528266907
1520467429.019592,75200,0.7487362623214722
1520467571.3223565,75300,0.7257888317108154
1520467710.354623,75400,0.7380125522613525
1520467850.353916,75500,0.729889988899231
1520467993.1324034,75600,0.7533050179481506
1520468130.2822652,75700,0.7730908989906311
1520468267.8126116,75800,0.7852926850318909
1520468406.384833,75900,0.7807664275169373
1520468543.623108,76000,0.7716702818870544
1520468726.4763315,76100,0.78412926197052
1520468922.4558775,76200,0.7682875394821167
1520469100.745126,76300,0.7768157124519348
1520469274.6266832,76400,0.7587757110595703
1520469446.4218042,76500,0.7431938648223877
1520469629.8971136,76600,0.741874098777771
1520469825.7066574,76700,0.7367890477180481
1520469971.4433,76800,0.7594202756881714
1520470116.4214742,76900,0.7623846530914307
1520470256.9338017,77000,0.742161750793457
1520470395.678965,77100,0.7403100728988647
1520470535.822808,77200,0.7441971898078918
1520470678.9768875,77300,0.7486486434936523
1520470820.0216608,77400,0.7292234301567078
1520470959.7645862,77500,0.7350562214851379
1520471096.212993,77600,0.7343101501464844
1520471232.5489202,77700,0.74331134557724
1520471379.594571,77800,0.7686082124710083
1520471520.534094,77900,0.7733809351921082
1520471658.9795833,78000,0.7673183679580688
1520471842.133464,78100,0.7539279460906982
1520472038.238376,78200,0.7505995035171509
1520472215.6286821,78300,0.734674334526062
1520472391.7286727,78400,0.7351760268211365
1520472565.3691542,78500,0.7679048180580139
1520472755.7564404,78600,0.7910053133964539
1520472938.946901,78700,0.8095375299453735
1520473079.524786,78800,0.8084296584129333
1520473219.9085276,78900,0.7997598648071289
1520473356.3670545,79000,0.8021458387374878
1520473492.9009447,79100,0.8155117630958557
1520473628.01573,79200,0.8041789531707764
1520473761.5272627,79300,0.7804683446884155
1520473900.7477274,79400,0.7693381309509277
1520474043.6395748,79500,0.7659980654716492
1520474182.4230359,79600,0.7812831401824951
1520474322.8537385,79700,0.7792870998382568
1520474463.5021398,79800,0.7648946642875671
1520474602.7437124,79900,0.7724502086639404
1520474741.105539,80000,0.7646258473396301
1520474930.2770064,80100,0.7614341378211975
1520475112.4874547,80200,0.7630934715270996
1520475294.728306,80300,0.7824611067771912
1520475470.8343506,80400,0.7936485409736633
1520475643.2433405,80500,0.7749999761581421
1520475830.2248712,80600,0.7765620946884155
1520476015.3801908,80700,0.7802128791809082
1520476152.9456534,80800,0.7793187499046326
1520476289.117358,80900,0.7788653373718262
1520476431.449531,81000,0.7630746960639954
1520476577.3288748,81100,0.762422502040863
1520476716.2703435,81200,0.7407514452934265
1520476850.3659782,81300,0.6799505949020386
1520476987.9916923,81400,0.664046585559845
1520477126.281402,81500,0.6931209564208984
1520477266.0242357,81600,0.7334296107292175
1520477403.0946174,81700,0.7504609227180481
1520477542.583345,81800,0.7595392465591431
1520477683.110315,81900,0.7852490544319153
1520477828.1412776,82000,0.7754681706428528
1520478023.0195343,82100,0.7712709903717041
1520478211.0639446,82200,0.7599999904632568
1520478393.1044307,82300,0.7495313882827759
1520478567.818445,82400,0.7463892698287964
1520478740.1434,82500,0.7805314064025879
1520478923.3332567,82600,0.7700121998786926
1520479105.0798283,82700,0.7713716626167297
1520479243.6983259,82800,0.7807767987251282
1520479385.0095005,82900,0.7912255525588989
1520479528.399414,83000,0.7834277749061584
1520479669.6632087,83100,0.7846190333366394
1520479807.5911791,83200,0.7801511883735657
1520479947.5716748,83300,0.777712881565094
1520480087.4781127,83400,0.7652322053909302
1520480228.0439339,83500,0.7279253602027893
1520480368.498117,83600,0.7023054957389832
1520480506.086262,83700,0.7200581431388855
1520480643.3889978,83800,0.7484450936317444
1520480782.3181067,83900,0.7733622193336487
1520480922.4207423,84000,0.7714080214500427
1520481104.5466504,84100,0.7646862268447876
1520481288.2674825,84200,0.7846754789352417
1520481468.3932028,84300,0.7813056111335754
1520481643.194087,84400,0.7710291743278503
1520481815.7339575,84500,0.7548666000366211
1520482007.104133,84600,0.7667864561080933
1520482190.9485347,84700,0.7646108865737915
1520482329.3946953,84800,0.7560386657714844
1520482467.8319807,84900,0.751988410949707
1520482609.6799684,85000,0.7531130313873291
1520482750.1393044,85100,0.7564139366149902
1520482889.039196,85200,0.7685118913650513
1520483030.3896277,85300,0.7764425277709961
1520483169.7079208,85400,0.7821291089057922
1520483308.5674033,85500,0.7761287093162537
1520483449.335324,85600,0.7721627354621887
1520483586.062073,85700,0.774399995803833
1520483721.2920632,85800,0.764607846736908
1520483864.734169,85900,0.7756845951080322
1520484005.0499048,86000,0.7825362682342529
1520484199.591028,86100,0.7987350821495056
1520484389.4328635,86200,0.7911940813064575
1520484561.480192,86300,0.779094398021698
1520484735.4297576,86400,0.7742598056793213
1520484904.4242668,86500,0.7695503234863281
1520485087.0969102,86600,0.7745463252067566
1520485275.2142127,86700,0.7837058305740356
1520485412.877925,86800,0.7634676694869995
1520485546.9503946,86900,0.7435288429260254
1520485684.2609286,87000,0.7405628561973572
1520485819.6521409,87100,0.7576025724411011
1520485960.434126,87200,0.7691068649291992
1520486102.6118903,87300,0.7661719918251038
1520486242.536577,87400,0.7480625510215759
1520486382.4737616,87500,0.7538350224494934
1520486523.3020034,87600,0.7660233378410339
1520486668.346491,87700,0.7596736550331116
1520486807.6009753,87800,0.75
1520486944.7296855,87900,0.7295002341270447
1520487082.648009,88000,0.7275761961936951
1520487266.4265244,88100,0.7060062289237976
1520487449.0160139,88200,0.7156569361686707
1520487631.053723,88300,0.7490971088409424
1520487805.3165483,88400,0.7672744989395142
1520487974.9408617,88500,0.774651288986206
1520488166.5415206,88600,0.7729819416999817
1520488356.0123932,88700,0.7612491250038147
1520488495.703885,88800,0.7577118277549744
1520488634.4680145,88900,0.7606257796287537
1520488775.8522034,89000,0.7606642842292786
1520488919.9062731,89100,0.7537088990211487
1520489062.549744,89200,0.7693935036659241
1520489203.3221712,89300,0.7712929844856262
1520489340.3933158,89400,0.7505094408988953
1520489477.8285964,89500,0.747975766658783
1520489616.3986614,89600,0.7505887746810913
1520489755.1817703,89700,0.7764960527420044
1520489889.410553,89800,0.7890613675117493
1520490025.096639,89900,0.7882149815559387
1520490158.418017,90000,0.7866171002388
1520490338.7596474,90100,0.806038498878479
1520490536.1026769,90200,0.7990636825561523
1520490713.9886014,90300,0.8214592337608337
1520490895.4115813,90400,0.8284687399864197
1520491069.1092198,90500,0.8093910217285156
1520491253.4337008,90600,0.79312664270401
1520491444.714374,90700,0.7656347751617432
1520491584.3613596,90800,0.7438824772834778
1520491721.852473,90900,0.7419464588165283
1520491858.9666715,91000,0.7408859729766846
1520491995.848187,91100,0.731532871723175
1520492136.8031473,91200,0.7194977402687073
1520492281.577672,91300,0.7079231142997742
1520492420.3875287,91400,0.729215145111084
1520492555.0663326,91500,0.7565834522247314
1520492696.2677016,91600,0.7429718971252441
1520492834.2245214,91700,0.7596731781959534
1520492974.2450783,91800,0.7645624279975891
1520493113.2661786,91900,0.7620271444320679
1520493249.9879553,92000,0.7747577428817749
1520493447.7029917,92100,0.7900285124778748
1520493638.505084,92200,0.7905174493789673
1520493810.4823918,92300,0.7863309383392334
1520493983.0602741,92400,0.7827053070068359
1520494155.6337824,92500,0.7839198708534241
1520494344.0452108,92600,0.7880899310112
1520494534.0995698,92700,0.7884057760238647
1520494682.2200887,92800,0.779298722743988
1520494820.130172,92900,0.7592971920967102
1520494957.6610227,93000,0.7283211946487427
1520495097.226864,93100,0.7234155535697937
1520495233.0796223,93200,0.7479912638664246
1520495374.8020427,93300,0.7560906410217285
1520495512.4186895,93400,0.7362802028656006
1520495659.0923104,93500,0.7082474231719971
1520495796.5656233,93600,0.7057822942733765
1520495931.5796106,93700,0.7307179570198059
1520496073.9746451,93800,0.7428436279296875
1520496214.223082,93900,0.7593765258789062
1520496351.2467256,94000,0.7605551481246948
1520496542.1928146,94100,0.7686446905136108
1520496740.5341578,94200,0.7725741267204285
1520496918.3253722,94300,0.7768863439559937
1520497095.849089,94400,0.7634886503219604
1520497266.1336117,94500,0.7551150321960449
1520497456.58952,94600,0.7455714344978333
1520497653.1729903,94700,0.7832151055335999
1520497796.2789173,94800,0.7888417840003967
1520497939.4553974,94900,0.7734934091567993
1520498080.6416874,95000,0.7888252139091492
1520498216.402599,95100,0.783088207244873
1520498355.269392,95200,0.795001208782196
1520498493.1116111,95300,0.8007267713546753
1520498629.8751442,95400,0.7862502932548523
1520498766.311013,95500,0.7834063172340393
1520498904.1188738,95600,0.7839980721473694


==> raw_data/cmc1/run_baie_al_0.9_la_0.03_reg_0.001_cla_2919_dp_0.8_ss_4096_bs_64_market-att--inception-PATH14.1-YESdataugNOCropNORatioFine141L2BN099DPATT-2dsMGetand3-image_visu-noMARS-no_art_hums-CPU_ev.csv <==
Wall time,Step,Value
1520438214.3133743,0,0.8999999761581421
1520438287.8644507,100,0.02587064728140831
1520438387.6674206,200,0.016752488911151886
1520438529.011254,300,0.016962805762887
1520438674.9202921,400,0.03643518686294556
1520438814.7667704,500,0.06891278177499771
1520438949.961821,600,0.12106941640377045
1520439087.326015,700,0.19289855659008026
1520439224.2040749,800,0.25483405590057373
1520439360.767331,900,0.32093024253845215
1520439496.659022,1000,0.38184458017349243
1520439632.5179634,1100,0.42317575216293335
1520439770.0553615,1200,0.4662787914276123
1520439911.067921,1300,0.4874231815338135
1520440053.9257681,1400,0.5002840757369995
1520440217.2859232,1500,0.5136943459510803
1520440429.684636,1600,0.5451266765594482
1520440631.8260038,1700,0.5442066192626953
1520440810.6556878,1800,0.5545058250427246
1520440997.7633214,1900,0.5631063580513
1520441192.8924334,2000,0.5726113319396973
1520441454.4482338,2100,0.5706933736801147
1520441710.5647125,2200,0.5849223732948303
1520441929.052327,2300,0.5841525793075562
1520442114.967583,2400,0.593151330947876
1520442303.6154373,2500,0.6177016496658325
1520442500.381284,2600,0.6202877759933472
1520442688.4513185,2700,0.6282469034194946
1520442827.3741055,2800,0.6284469962120056
1520442966.3625898,2900,0.6007148027420044
1520443105.8410637,3000,0.597080647945404
1520443242.5959313,3100,0.6012112498283386
1520443379.020943,3200,0.6125877499580383
1520443514.6775534,3300,0.6278350353240967
1520443652.7980387,3400,0.6285852193832397
1520443791.5314767,3500,0.6492900252342224
1520443968.964227,3600,0.6436999440193176
1520444186.8291514,3700,0.647425651550293
1520444407.3959897,3800,0.6519328951835632
1520444618.9581852,3900,0.6528437733650208
1520444838.5354936,4000,0.6356098651885986
1520445116.4474218,4100,0.6477128863334656
1520445407.1446917,4200,0.6542911529541016
1520445606.3271356,4300,0.6571224331855774
1520445805.812562,4400,0.6563704609870911
1520446003.9558632,4500,0.6472561955451965
1520446223.8208594,4600,0.6432045698165894
1520446443.1574762,4700,0.6528283357620239
1520446573.907513,4800,0.6417888402938843
1520446708.8335743,4900,0.6440115571022034
1520446843.8687956,5000,0.6456692814826965
1520446981.8664799,5100,0.6663323640823364
1520447118.022967,5200,0.6662377715110779
1520447255.184093,5300,0.6747605204582214
1520447389.600448,5400,0.6619630455970764
1520447528.2621331,5500,0.6640625
1520447734.5761912,5600,0.6676731109619141
1520447952.0924888,5700,0.6647716164588928
1520448148.3349552,5800,0.6567055583000183
1520448343.0898242,5900,0.6495015621185303
1520448544.9475093,6000,0.6431938409805298
1520448829.2270403,6100,0.6512895226478577
1520449124.192919,6200,0.6791606545448303
1520449326.2918005,6300,0.6626219153404236
1520449520.5421863,6400,0.6750120520591736
1520449713.5326643,6500,0.6784285306930542
1520449933.950768,6600,0.6802997589111328
1520450149.6242325,6700,0.6843007802963257
1520450288.395479,6800,0.6757399439811707
1520450425.0785043,6900,0.6560497283935547
1520450562.5173714,7000,0.6574844717979431
1520450700.7074983,7100,0.6577114462852478
1520450835.9386067,7200,0.6739732623100281
1520450970.218006,7300,0.6755651831626892
1520451106.8765652,7400,0.670354425907135
1520451242.6530142,7500,0.6914231181144714
1520451464.4447024,7600,0.6797627806663513
1520451680.5260975,7700,0.6744219660758972
1520451872.761383,7800,0.6602275371551514
1520452066.222856,7900,0.6629012823104858
1520452264.605956,8000,0.6618808507919312
1520452545.9588192,8100,0.6712577939033508
1520452825.1566148,8200,0.6633453965187073
1520453023.5301378,8300,0.6732611060142517
1520453221.088251,8400,0.6625267863273621
1520453419.338713,8500,0.6643628478050232
1520453634.3109446,8600,0.654208779335022
1520453847.5602438,8700,0.6427179574966431
1520453982.8172643,8800,0.6381233334541321
1520454117.7698734,8900,0.6368035078048706
1520454257.7108984,9000,0.6377429962158203
1520454393.4351232,9100,0.652707576751709
1520454530.3793635,9200,0.67584228515625
1520454665.035997,9300,0.6811997294425964
1520454805.7995584,9400,0.6886325478553772
1520454939.6065085,9500,0.6904175877571106
1520455165.7350247,9600,0.6810138821601868
1520455363.943339,9700,0.6516843438148499
1520455548.169437,9800,0.6649462580680847
1520455737.79754,9900,0.6931308507919312
1520455933.1056445,10000,0.690218985080719
1520456218.169381,10100,0.693016529083252
1520456506.3877232,10200,0.6941431760787964
1520456710.0265982,10300,0.6875060200691223
1520456900.8414767,10400,0.6923264861106873
1520457098.3432896,10500,0.7084928750991821
1520457313.0051005,10600,0.7112868428230286
1520457533.5491323,10700,0.6717215180397034
1520457671.1323586,10800,0.6631755232810974
1520457808.5064888,10900,0.6648830771446228
1520457939.2236886,11000,0.6708272099494934
1520458078.1993122,11100,0.6646974086761475
1520458209.9325054,11200,0.646859884262085
1520458346.6706738,11300,0.648129403591156
1520458475.4745474,11400,0.6618474125862122
1520458607.3950305,11500,0.6858203411102295
1520458834.374193,11600,0.6854045987129211
1520459034.6894066,11700,0.6825899481773376
1520459233.978967,11800,0.6760597229003906
1520459426.165943,11900,0.6786893606185913
1520459633.2241507,12000,0.6824511289596558
1520459919.5831146,12100,0.6891196966171265
1520460207.3989656,12200,0.698858916759491
1520460415.661336,12300,0.684954047203064
1520460606.7774718,12400,0.6770637631416321
1520460797.5369017,12500,0.6958516240119934
1520461018.753155,12600,0.6910302042961121
1520461235.950677,12700,0.6902579069137573
1520461374.7105246,12800,0.689082145690918
1520461509.9957044,12900,0.6869480609893799
1520461644.6233358,13000,0.6889534592628479
1520461780.2537193,13100,0.6706792116165161
1520461919.9564977,13200,0.678625226020813
1520462054.0572097,13300,0.6906570792198181
1520462191.4481387,13400,0.6834557056427002
1520462326.4058812,13500,0.6893616914749146
1520462544.4809692,13600,0.6772486567497253
1520462767.932115,13700,0.6786807775497437
1520462956.941619,13800,0.6773620843887329
1520463138.2052999,13900,0.6891341805458069
1520463328.3854985,14000,0.6893294453620911
1520463611.1259198,14100,0.6822434663772583
1520463908.8794773,14200,0.6494269371032715
1520464119.0542715,14300,0.6423856616020203
1520464316.5515528,14400,0.6552312970161438
1520464502.861139,14500,0.6575578451156616
1520464722.986831,14600,0.6757510304450989
1520464944.0634553,14700,0.6798670291900635
1520465083.105234,14800,0.6823640465736389
1520465216.6922865,14900,0.6646873950958252
1520465353.5257735,15000,0.673941969871521
1520465489.3207502,15100,0.6926245093345642
1520465623.6758776,15200,0.7244316935539246
1520465763.6777868,15300,0.708717942237854
1520465894.9080305,15400,0.7250544428825378
1520466026.6140435,15500,0.7464033365249634
1520466244.6202998,15600,0.7324174642562866
1520466471.5266984,15700,0.7401967644691467
1520466675.2372708,15800,0.740328311920166
1520466871.7594984,15900,0.7183891534805298
1520467066.5148368,16000,0.7059420347213745
1520467331.9955888,16100,0.6961228847503662
1520467614.4075499,16200,0.7053372263908386
1520467833.3342302,16300,0.6861230134963989
1520468034.2132614,16400,0.6991846561431885
1520468227.7827053,16500,0.7071428298950195
1520468446.349711,16600,0.7063747048377991
1520468658.9519095,16700,0.7215456366539001
1520468797.6029458,16800,0.7110950350761414
1520468938.1672683,16900,0.6961195468902588
1520469074.7846146,17000,0.6988856792449951
1520469214.885593,17100,0.7125805020332336
1520469348.604865,17200,0.7283770442008972
1520469494.361697,17300,0.704471230506897
1520469636.3544466,17400,0.6964183449745178
1520469769.1438198,17500,0.6943634748458862
1520469989.0189528,17600,0.6946017742156982
1520470203.427694,17700,0.6841522455215454
1520470393.051666,17800,0.7017316222190857
1520470584.7355802,17900,0.6973498463630676
1520470775.041176,18000,0.7002666592597961
1520471059.0984235,18100,0.6858176589012146
1520471350.0408542,18200,0.6845470070838928
1520471560.0372505,18300,0.6874940395355225
1520471759.9068816,18400,0.6911095380783081
1520471953.894438,18500,0.6881259083747864
1520472173.148182,18600,0.6836206912994385
1520472387.2107782,18700,0.6768179535865784
1520472533.4522462,18800,0.6879656314849854
1520472671.3479536,18900,0.6868758797645569
1520472809.674005,19000,0.686299741268158
1520472946.3812044,19100,0.6874389052391052
1520473085.799597,19200,0.6741763353347778
1520473223.3103435,19300,0.6872380971908569
1520473360.7019825,19400,0.703541100025177
1520473493.9468944,19500,0.7304831147193909
1520473708.6974342,19600,0.7374969720840454
1520473920.6132126,19700,0.7324724793434143
1520474119.5763273,19800,0.7512402534484863
1520474317.6803799,19900,0.7416075468063354
1520474502.7509174,20000,0.7381924390792847
1520474793.9287078,20100,0.7441269755363464
1520475087.7845705,20200,0.7356120944023132
1520475292.7523427,20300,0.7177014946937561
1520475492.1246438,20400,0.7358095049858093
1520475692.8976953,20500,0.7300906181335449
1520475910.7435105,20600,0.712712287902832
1520476121.9831686,20700,0.7234604358673096
1520476263.672392,20800,0.7081905007362366
1520476398.7518373,20900,0.7152907252311707
1520476528.974282,21000,0.7091488838195801
1520476664.713361,21100,0.7232250571250916
1520476800.6385212,21200,0.7187087535858154
1520476935.9310715,21300,0.7136341333389282
1520477072.2546241,21400,0.7103047966957092
1520477207.628754,21500,0.7125731110572815
1520477423.9636142,21600,0.7189788222312927
1520477638.234518,21700,0.7378588914871216
1520477833.3618324,21800,0.7165113687515259
1520478027.7036772,21900,0.7205275893211365
1520478224.8717349,22000,0.7140488028526306
1520478506.9858792,22100,0.6984859704971313
1520478804.5878408,22200,0.6888731122016907
1520478998.802383,22300,0.6789008378982544
1520479197.8179665,22400,0.6833092570304871
1520479401.314417,22500,0.7120628356933594
1520479616.2221718,22600,0.706599235534668
1520479834.3235095,22700,0.6752577424049377
1520479971.8030827,22800,0.6711913347244263
1520480106.1402276,22900,0.6664265394210815
1520480241.1396492,23000,0.664850652217865
1520480371.88044,23100,0.6721815466880798
1520480501.1558015,23200,0.7002214193344116
1520480637.416014,23300,0.6955187916755676
1520480774.02253,23400,0.7083155512809753
1520480907.9685082,23500,0.6967679858207703
1520481139.2444346,23600,0.7230437994003296
1520481362.9359484,23700,0.7212294340133667
1520481564.453949,23800,0.7277213335037231
1520481770.6617072,23900,0.7418071031570435
1520481979.1293404,24000,0.740486204624176
1520482252.1350155,24100,0.740491509437561
1520482541.5962918,24200,0.7454239130020142
1520482751.425285,24300,0.7371636629104614
1520482946.439627,24400,0.738947868347168
1520483142.3915682,24500,0.7558746337890625
1520483363.681969,24600,0.7595118284225464
1520483584.9111135,24700,0.7650701403617859
1520483716.3479056,24800,0.7555232048034668
1520483850.392039,24900,0.7585703730583191
1520483989.5318868,25000,0.7624493837356567
1520484131.989227,25100,0.7689933776855469
1520484271.3917897,25200,0.7581484317779541
1520484407.2340283,25300,0.7448727488517761
1520484539.6954696,25400,0.7386297583580017
1520484671.0639503,25500,0.7349866032600403
1520484886.9299214,25600,0.744637668132782
1520485095.69548,25700,0.7259368896484375
1520485286.2169712,25800,0.699876070022583
1520485479.2526836,25900,0.6931878924369812
1520485680.7431297,26000,0.7058597207069397
1520485967.253044,26100,0.7288600206375122
1520486250.7868044,26200,0.7303403615951538
1520486460.84959,26300,0.7225618362426758
1520486656.5365067,26400,0.7331896424293518
1520486857.4321709,26500,0.7337081432342529
1520487080.0716755,26600,0.7296348810195923
1520487301.7102337,26700,0.7388729453086853
1520487436.4725337,26800,0.754482090473175
1520487575.0891237,26900,0.7428227066993713
1520487715.3061042,27000,0.7289398312568665
1520487854.8576155,27100,0.729088306427002
1520487993.8378122,27200,0.720221757888794
1520488127.8253882,27300,0.707039475440979
1520488260.2445533,27400,0.7050929069519043
1520488404.4536493,27500,0.7012380957603455
1520488625.8553994,27600,0.7121381759643555
1520488829.289472,27700,0.7066097855567932
1520489010.5487676,27800,0.6951608657836914
1520489200.2269208,27900,0.703157365322113
1520489400.6868074,28000,0.7162989377975464
1520489687.668438,28100,0.7278783321380615
1520489984.27583,28200,0.7179780602455139
1520490183.801522,28300,0.6989545226097107
1520490376.8450146,28400,0.699927568435669
1520490569.084566,28500,0.7054571509361267
1520490783.4965174,28600,0.7183809280395508
1520491002.8659961,28700,0.7353477478027344
1520491139.5551898,28800,0.7513828277587891
1520491274.8006408,28900,0.7542521953582764
1520491413.8867605,29000,0.7636451125144958
1520491562.2526925,29100,0.7640096545219421
1520491696.1904352,29200,0.7664240598678589
1520491834.5340524,29300,0.776456356048584
1520491982.8231971,29400,0.7654606699943542
1520492117.6262755,29500,0.7632850408554077
1520492349.185924,29600,0.7626262903213501
1520492566.3600848,29700,0.7487810850143433
1520492759.9629853,29800,0.7300122380256653
1520492961.1359818,29900,0.7370582818984985
1520493166.331783,30000,0.7258584499359131
1520493440.8721125,30100,0.728466808795929
1520493742.3686123,30200,0.7339059710502625
1520493945.8813803,30300,0.7372015118598938
1520494141.1214654,30400,0.7379242777824402
1520494337.8079581,30500,0.7582783102989197
1520494555.875663,30600,0.7530617117881775
1520494775.1120937,30700,0.758006751537323
1520494913.1013503,30800,0.7519357204437256
1520495049.500799,30900,0.7508848309516907
1520495183.0658612,31000,0.7557191848754883
1520495316.4800878,31100,0.7660053968429565
1520495452.3775742,31200,0.7671200037002563
1520495593.9567213,31300,0.7594099640846252
1520495790.4069912,31400,0.7443259954452515
1520495985.5158856,31500,0.7409068942070007
1520496200.7142303,31600,0.7403608560562134
1520496421.5520785,31700,0.7541725635528564
1520496635.3046744,31800,0.7338590025901794
1520496851.7679596,31900,0.719197690486908
1520497074.7109833,32000,0.7138176560401917
1520497368.3423936,32100,0.6771421432495117
1520497600.7988162,32200,0.6675766110420227
1520497800.2166965,32300,0.677931547164917
1520497997.6590204,32400,0.703709065914154
1520498197.4603238,32500,0.7187650799751282
1520498410.33055,32600,0.7312590479850769
1520498628.7535048,32700,0.723940908908844
1520498768.555214,32800,0.7238302230834961
1520498897.0923066,32900,0.7250750660896301
1520499039.9736416,33000,0.7156572937965393
1520499180.0427115,33100,0.7068676948547363
1520499313.525856,33200,0.7148895263671875
1520499446.478588,33300,0.7207311391830444
1520499574.1482475,33400,0.7205715775489807
1520499702.426422,33500,0.7238868474960327
1520499840.0346956,33600,0.738419771194458
1520499979.9186459,33700,0.7415590882301331
1520500119.1435125,33800,0.7415525317192078
1520500259.5297062,33900,0.7552000284194946
1520500397.6460881,34000,0.8006817698478699
1520500622.357747,34100,0.8000483512878418
1520500839.3334782,34200,0.7933955788612366
1520501035.8279846,34300,0.7770131230354309
1520501230.3588364,34400,0.7928953766822815
1520501427.492472,34500,0.7882816195487976
1520501645.2941475,34600,0.7726681232452393
1520501862.2035801,34700,0.7704886198043823
1520502007.1397238,34800,0.7819937467575073
1520502143.2588716,34900,0.7809869647026062
1520502277.6448064,35000,0.7646773457527161
1520502418.273063,35100,0.6974250078201294
1520502558.3364418,35200,0.6646263599395752
1520502698.0605466,35300,0.6462304592132568
1520502847.081757,35400,0.6887784004211426
1520503082.7310948,35500,0.7094792127609253
1520503307.7338855,35600,0.7399129271507263
1520503516.4002419,35700,0.7434241771697998
1520503717.7865095,35800,0.7536945939064026
1520503925.2631729,35900,0.7525861859321594
1520504130.2830596,36000,0.7500369548797607
1520504340.4523332,36100,0.7610481381416321
1520504564.9384887,36200,0.7585389614105225
1520504762.8097858,36300,0.7437739372253418
1520504955.119893,36400,0.6986762881278992
1520505151.6224835,36500,0.7138828039169312
1520505366.944061,36600,0.7289415001869202
1520505588.1834111,36700,0.7264846563339233
1520505727.22683,36800,0.7315276861190796
1520505865.08208,36900,0.728216290473938
1520505997.4663184,37000,0.7399320602416992
1520506131.7131698,37100,0.7346116304397583
1520506267.7305632,37200,0.7331421971321106
1520506420.7959955,37300,0.72716224193573
1520506663.4140885,37400,0.7199252247810364
1520506895.4397523,37500,0.7381333112716675
1520507117.7098408,37600,0.7274963855743408
1520507332.3633566,37700,0.7356012463569641
1520507566.402314,37800,0.7414427399635315
1520507792.2002099,37900,0.7510542273521423
1520507924.5611613,38000,0.7496220469474792
1520508148.5491896,38100,0.7562072277069092
1520508362.9606404,38200,0.763114333152771
1520508557.6038806,38300,0.7327120900154114
1520508755.0240374,38400,0.7266572117805481
1520508953.5025601,38500,0.7491582632064819
1520509170.8383396,38600,0.7780828475952148
1520509386.9580035,38700,0.7889846563339233
1520509525.3497772,38800,0.8044316172599792
1520509665.6220388,38900,0.7996198534965515
1520509802.1538084,39000,0.8058496713638306
1520509940.1526575,39100,0.8054834008216858
1520510083.619592,39200,0.8040114641189575
1520510287.955284,39300,0.7952041625976562
1520510506.334001,39400,0.7634071111679077
1520510698.6823435,39500,0.7036611437797546
1520510892.6572168,39600,0.6652935743331909
1520511092.835759,39700,0.6708574295043945
1520511309.0268548,39800,0.6956253051757812
1520511528.9730847,39900,0.7088319063186646
1520511666.537374,40000,0.7253216505050659
1520511892.1010497,40100,0.746812641620636
1520512111.7107658,40200,0.7492270469665527
1520512312.100392,40300,0.7320402264595032
1520512511.1195133,40400,0.7234972715377808
1520512713.0187452,40500,0.7386265993118286
1520512939.0110803,40600,0.7458868026733398
1520513162.2467165,40700,0.7660684585571289
1520513302.8035042,40800,0.7521173357963562
1520513444.724117,40900,0.7526912093162537
1520513581.012196,41000,0.7531492114067078
1520513717.2717686,41100,0.758169949054718
1520513874.9905188,41200,0.7635431885719299
1520514081.9555788,41300,0.7814199924468994
1520514293.6861553,41400,0.774127185344696
1520514486.5586994,41500,0.7748357057571411
1520514683.5535703,41600,0.7833690643310547
1520514865.5468004,41700,0.7913022637367249
1520515082.8194473,41800,0.8099952340126038
1520515300.3677888,41900,0.7993295192718506
1520515440.5212998,42000,0.8028216361999512
1520515668.6664636,42100,0.7901890277862549
1520515884.1762846,42200,0.8004898428916931
1520516079.1481795,42300,0.7922561168670654
1520516269.1594613,42400,0.7765051126480103
1520516473.0149295,42500,0.766025185585022
1520516698.1214378,42600,0.7711634635925293
1520516920.1143684,42700,0.7511913180351257
1520517060.7835028,42800,0.727053165435791
1520517201.2427127,42900,0.7301129698753357
1520517334.2397363,43000,0.719404399394989
1520517467.4150612,43100,0.6992303729057312
1520517601.6505516,43200,0.6981041431427002
1520517821.1578162,43300,0.7001721858978271
1520518035.3875432,43400,0.6930423974990845
1520518236.2858882,43500,0.7003652453422546
1520518442.324455,43600,0.7192252278327942
1520518640.0830007,43700,0.757562518119812
1520518855.6425605,43800,0.7806358337402344
1520519070.6661646,43900,0.7802775502204895
1520519211.3083954,44000,0.7654339075088501
1520519445.7581644,44100,0.7798226475715637
1520519664.9486349,44200,0.8076566457748413
1520519863.5680273,44300,0.7966256737709045
1520520062.856435,44400,0.7874851226806641
1520520265.3679755,44500,0.7802591323852539
1520520487.263214,44600,0.7844524383544922
1520520713.9266422,44700,0.7844637036323547
1520520846.368119,44800,0.7661500573158264
1520520980.6855228,44900,0.7677244544029236
1520521117.1152039,45000,0.7709890007972717
1520521253.7240171,45100,0.781629204750061
1520521391.2708983,45200,0.7824224233627319
1520521606.4485989,45300,0.7896373271942139
1520521823.260652,45400,0.7680737376213074
1520522015.2348592,45500,0.773673951625824
1520522225.916402,45600,0.7655371427536011
1520522407.9064856,45700,0.7620087265968323
1520522612.7415545,45800,0.7755112051963806
1520522828.064341,45900,0.7558302879333496
1520522964.736856,46000,0.7339590787887573
1520523191.6172147,46100,0.733140230178833
1520523405.443864,46200,0.7306221127510071
1520523598.616271,46300,0.7287050485610962
1520523793.3952503,46400,0.7344039082527161
1520523996.3312173,46500,0.7202312350273132
1520524222.1176715,46600,0.7148227691650391
1520524442.1322827,46700,0.7234854102134705
1520524569.3260868,46800,0.7481536865234375
1520524699.756671,46900,0.7462159991264343
1520524837.2153597,47000,0.7343907952308655
1520524972.3776505,47100,0.7542174458503723
1520525108.0632064,47200,0.7910983562469482
1520525333.8458934,47300,0.7850036025047302
1520525558.426499,47400,0.79697185754776
1520525756.9914336,47500,0.79728764295578
1520525951.881845,47600,0.8122222423553467
1520526148.962465,47700,0.8082014322280884
1520526367.2543006,47800,0.8009125590324402
1520526580.7165685,47900,0.7858197689056396
1520526712.1503232,48000,0.7793673872947693
1520526938.5753603,48100,0.736519455909729
1520527157.4430268,48200,0.7115247249603271
1520527351.3513346,48300,0.6868055462837219
1520527543.4231038,48400,0.7109968066215515
1520527743.283588,48500,0.7224199175834656
1520527962.7826414,48600,0.7484476566314697
1520528184.877802,48700,0.7581428289413452
1520528321.3874793,48800,0.7524637579917908
1520528456.5129275,48900,0.7528585195541382
1520528593.5252166,49000,0.7772170305252075
1520528729.8178067,49100,0.7668107748031616
1520528864.9998565,49200,0.7700700163841248
1520529092.7931871,49300,0.7602490186691284
1520529311.0601866,49400,0.7633802890777588
1520529512.1197999,49500,0.7972887754440308
1520529707.3995218,49600,0.7967906594276428
1520529901.695834,49700,0.7928953766822815
1520530124.622475,49800,0.783697247505188
1520530341.5314205,49900,0.7735086679458618
1520530476.6096408,50000,0.7808904647827148
1520530708.859458,50100,0.7817220091819763
1520530930.8664029,50200,0.7907801270484924
1520531129.651319,50300,0.7848984599113464
1520531324.8474274,50400,0.785078227519989
1520531524.1220467,50500,0.7996652126312256
1520531744.4292238,50600,0.7962164878845215
1520531968.3612235,50700,0.7759219408035278
1520532104.7227173,50800,0.7660623788833618
1520532238.1866665,50900,0.7383092045783997
1520532371.8946009,51000,0.7525538802146912
1520532512.5313976,51100,0.7105599045753479
1520532653.6786454,51200,0.7134682536125183
1520532874.8603137,51300,0.7191774249076843
1520533086.7052205,51400,0.7361434102058411
1520533277.087259,51500,0.7426617741584778
1520533470.3508646,51600,0.7317119836807251
1520533673.7293775,51700,0.7245526313781738
1520533894.3278236,51800,0.7170952558517456
1520534108.6111186,51900,0.7344492673873901
1520534239.8795855,52000,0.7323544025421143
1520534472.8559933,52100,0.7368296980857849
1520534694.9586358,52200,0.7558398246765137
1520534897.694319,52300,0.7791547775268555
1520535101.1753845,52400,0.7984263300895691
1520535302.492112,52500,0.8013929128646851
1520535521.967869,52600,0.8122566938400269
1520535746.3687441,52700,0.8174660205841064
1520535883.9848902,52800,0.8150907158851624
1520536023.593189,52900,0.8184681534767151
1520536160.0432122,53000,0.8265419006347656
1520536298.6103203,53100,0.8160528540611267
1520536436.3989947,53200,0.7877143025398254
1520536660.234554,53300,0.7945386171340942
1520536879.7319462,53400,0.7780470252037048
1520537062.6064048,53500,0.7890598177909851
1520537255.1600044,53600,0.764587938785553
1520537452.3413963,53700,0.7386374473571777
1520537679.9258287,53800,0.7450730800628662
1520537896.524311,53900,0.7441362738609314
1520538030.589096,54000,0.7470009922981262
1520538260.956541,54100,0.7351194620132446
1520538483.4154422,54200,0.7414657473564148
1520538686.5544496,54300,0.7428774833679199
1520538885.5071433,54400,0.7432634234428406
1520539083.640511,54500,0.7304389476776123
1520539308.3271153,54600,0.7499880790710449
1520539532.7545347,54700,0.7506468892097473
1520539674.7247467,54800,0.7479560971260071
1520539808.7504778,54900,0.753391444683075
1520539952.570588,55000,0.7418951392173767
1520540128.270997,55100,0.7412160634994507
1520540294.2855704,55200,0.7492815852165222
1520540517.2645795,55300,0.7553160786628723
1520540732.5167563,55400,0.7718357443809509
1520540913.60601,55500,0.7741666436195374
1520541092.4429288,55600,0.7531821727752686
1520541277.6683285,55700,0.7450867295265198
1520541493.7036288,55800,0.7552891373634338
1520541712.4068935,55900,0.7682138085365295
1520541850.7819767,56000,0.770583987236023
1520542079.6075816,56100,0.7920552492141724
1520542298.6454108,56200,0.8073158860206604
1520542496.9224687,56300,0.8035062551498413
1520542696.0354936,56400,0.8074073791503906
1520542894.888021,56500,0.7990099191665649
1520543122.3590505,56600,0.812410831451416
1520543348.5093691,56700,0.7921568751335144
1520543488.2119346,56800,0.7983404397964478
1520543654.59002,56900,0.8156160712242126
1520543793.4838634,57000,0.8274252414703369
1520543960.6085048,57100,0.8140096664428711
1520544095.872741,57200,0.8112162947654724
1520544312.9908612,57300,0.795617938041687
1520544543.5361385,57400,0.7851037979125977
1520544763.8121314,57500,0.768537163734436
1520544966.3153613,57600,0.7400444149971008
1520545174.7709055,57700,0.7171326279640198
1520545403.266672,57800,0.7251023054122925
1520545630.2473798,57900,0.7164514660835266
1520545791.926003,58000,0.6964329481124878
1520546021.2914329,58100,0.6787610650062561
1520546241.842278,58200,0.698915421962738
1520546440.2276058,58300,0.7065134048461914
1520546639.5539877,58400,0.7030173540115356
1520546835.7880075,58500,0.7137988805770874
1520547062.488273,58600,0.7344720959663391
1520547285.0093958,58700,0.7581362128257751
1520547459.3396685,58800,0.7653716802597046
1520547627.9788184,58900,0.7736690640449524
1520547797.2581778,59000,0.7799707651138306
1520547967.7778568,59100,0.7841569781303406
1520548197.4470701,59200,0.7916727066040039
1520548420.6891174,59300,0.7774147987365723
1520548619.738676,59400,0.7696669101715088
1520548816.6851728,59500,0.7734006643295288
1520549012.6901667,59600,0.7674486637115479
1520549234.2244549,59700,0.7787460684776306
1520549456.646978,59800,0.7893698811531067
1520549615.2341082,59900,0.7990275025367737
1520549789.5334063,60000,0.7956741452217102
1520550016.7315884,60100,0.7889052033424377
1520550232.5342116,60200,0.7909923195838928
1520550428.841248,60300,0.777826189994812
1520550627.6511033,60400,0.7545433044433594
1520550824.5742002,60500,0.7360671758651733
1520551046.6039972,60600,0.7481642365455627
1520551262.9352403,60700,0.7576522827148438
1520551424.9225025,60800,0.7653977274894714
1520551590.2801132,60900,0.7481212019920349
1520551765.5146058,61000,0.7377553582191467
1520551982.3681388,61100,0.7619951367378235
1520552194.9157643,61200,0.776820182800293
1520552401.847073,61300,0.7717669606208801
1520552615.0983644,61400,0.790489912033081
1520552834.7499819,61500,0.8152163624763489
1520553061.0557394,61600,0.8283406496047974
1520553292.378589,61700,0.8403292298316956
1520553437.3400385,61800,0.8422076106071472
1520553578.0785177,61900,0.8454698324203491
1520553718.4056652,62000,0.8505862355232239
1520553944.4729903,62100,0.8516654968261719
1520554162.789574,62200,0.8522012829780579
1520554364.2905302,62300,0.8538720607757568
1520554564.1433005,62400,0.8468585014343262
1520554764.3062816,62500,0.8425360918045044
1520554987.6346343,62600,0.8359491229057312
1520555210.7531013,62700,0.8387922644615173
1520555351.782815,62800,0.8432151079177856
1520555508.3357594,62900,0.8507412672042847
1520555675.5190601,63000,0.7886282801628113
1520555870.3031301,63100,0.7024216651916504
1520556103.3044405,63200,0.6308721899986267
1520556315.205243,63300,0.6341793537139893
1520556513.597142,63400,0.6563732624053955
1520556724.483192,63500,0.6657606363296509
1520556935.602761,63600,0.6962264180183411
1520557136.9326446,63700,0.7083886861801147
1520557296.991161,63800,0.7542675733566284
1520557437.9761245,63900,0.7548666000366211
1520557584.5881064,64000,0.7581709027290344
1520557812.0448756,64100,0.7526045441627502
1520558032.6586802,64200,0.7725575566291809
1520558224.8624725,64300,0.7708423733711243
1520558418.590757,64400,0.7836774587631226
1520558616.3693836,64500,0.7964887022972107
1520558842.3174403,64600,0.8034139275550842
1520559062.3455513,64700,0.7967268228530884
1520559197.824135,64800,0.7828143835067749
1520559345.8031416,64900,0.7768736481666565
1520559493.6854446,65000,0.784611701965332
1520559664.1780899,65100,0.7804866433143616
1520559892.498749,65200,0.7890945076942444
1520560113.705662,65300,0.8063538670539856
1520560318.3484278,65400,0.8169183135032654
1520560517.6793492,65500,0.8168959617614746
1520560717.9378097,65600,0.81635582447052
1520560941.5001564,65700,0.8222697973251343
1520561157.2642539,65800,0.8334313631057739
1520561322.9652145,65900,0.8304708003997803
1520561467.6797848,66000,0.8334793448448181
1520561705.2679703,66100,0.825860857963562
1520561926.939014,66200,0.8158119916915894
1520562122.6011887,66300,0.7995601296424866
1520562314.1753376,66400,0.7429972887039185
1520562514.7763977,66500,0.6869442462921143
1520562743.5402033,66600,0.6690661311149597
1520562966.8007076,66700,0.7008583545684814
1520563099.2431648,66800,0.719550371170044
1520563234.6087756,66900,0.7230917811393738
1520563374.4058487,67000,0.732998788356781
1520563512.8998282,67100,0.7393983006477356
1520563659.939237,67200,0.7575933933258057
1520563866.3093865,67300,0.7521632313728333
1520564069.0653603,67400,0.7399165034294128
1520564259.243743,67500,0.7264401316642761
1520564455.4809568,67600,0.7327138185501099
1520564649.556487,67700,0.7315055131912231
1520564870.5669224,67800,0.7595392465591431
1520565091.3727906,67900,0.761347770690918
1520565237.0935035,68000,0.785401463508606
1520565470.417463,68100,0.812766969203949
1520565691.984834,68200,0.8149104118347168
1520565886.9397316,68300,0.8036764860153198
1520566079.1628158,68400,0.830401599407196
1520566275.2146678,68500,0.8395771980285645
1520566499.1992316,68600,0.8230130672454834
1520566721.3381221,68700,0.8126164674758911
1520566880.7974942,68800,0.803867518901825
1520567034.041427,68900,0.8355621099472046
1520567171.6238427,69000,0.8293901681900024
1520567305.1348395,69100,0.8323099613189697
1520567449.50994,69200,0.8249645233154297
1520567656.0331292,69300,0.829910159111023
1520567876.6947422,69400,0.8448300957679749
1520568101.4428267,69500,0.8377304673194885
1520568317.0156672,69600,0.8408617973327637
1520568536.2151735,69700,0.8489177227020264
1520568767.9444726,69800,0.8452621698379517
1520568990.6936257,69900,0.8534213304519653
1520569151.8142247,70000,0.8262128829956055
1520569384.5634916,70100,0.7839179039001465
1520569608.9654016,70200,0.7382521629333496
1520569809.685284,70300,0.7123836874961853
1520570010.9561217,70400,0.7220461368560791
1520570207.9229755,70500,0.7133333086967468
1520570427.9958413,70600,0.7216509580612183
1520570650.38522,70700,0.700720489025116
1520570784.1788623,70800,0.7024034857749939
1520570920.476937,70900,0.7297176718711853
1520571062.9283035,71000,0.7360327839851379
1520571203.427823,71100,0.7415891289710999
1520571340.2204452,71200,0.7585611343383789
1520571478.4635794,71300,0.7664753794670105
1520571700.421941,71400,0.7709426879882812
1520571934.0428572,71500,0.7949238419532776
1520572138.7235339,71600,0.7925661206245422
1520572338.0705783,71700,0.8092899918556213
1520572539.8171434,71800,0.7941672801971436
1520572768.6116045,71900,0.7830740213394165
1520572986.6607962,72000,0.785094678401947
1520573217.967756,72100,0.7945791482925415
1520573437.2456813,72200,0.8081603646278381
1520573635.4461222,72300,0.8357536792755127
1520573832.444022,72400,0.849107563495636
1520574028.9564087,72500,0.855571985244751
1520574248.2804954,72600,0.8395224213600159
1520574468.240168,72700,0.8353309035301208
1520574604.0871496,72800,0.8304775357246399
1520574740.7107468,72900,0.83186274766922
1520574878.7049284,73000,0.8365529179573059
1520575017.2535431,73100,0.8460466265678406
1520575156.142169,73200,0.8290598392486572
1520575299.4054081,73300,0.8206485509872437
1520575437.5131905,73400,0.8081113696098328
1520575643.072896,73500,0.8128612637519836
1520575861.5097115,73600,0.8277899026870728
1520576085.4625797,73700,0.8344024419784546
1520576303.6656523,73800,0.8344778418540955
1520576515.0615585,73900,0.8204830884933472
1520576741.0880654,74000,0.8189566731452942
1520576981.9872308,74100,0.8147560954093933
1520577229.9330318,74200,0.7916547656059265
1520577440.46976,74300,0.7460742592811584
1520577630.5557163,74400,0.6765791773796082
1520577820.4375272,74500,0.6493993997573853
1520578036.6251972,74600,0.6500366926193237
1520578253.114319,74700,0.6938872933387756
1520578392.4104588,74800,0.7401303648948669
1520578528.8684304,74900,0.7735133767127991
1520578660.9149005,75000,0.7768538594245911
1520578796.2491975,75100,0.784342348575592
1520578935.2287138,75200,0.7733333110809326
1520579065.4133797,75300,0.7620296478271484
1520579208.190589,75400,0.7583630681037903
1520579421.6111977,75500,0.7635788917541504
1520579638.7344005,75600,0.7855392098426819
1520579830.279464,75700,0.80402010679245
1520580033.666361,75800,0.8164196610450745
1520580232.209136,75900,0.80560702085495
1520580448.3938384,76000,0.8066962361335754
1520580729.1514888,76100,0.8211491107940674
1520580958.0891588,76200,0.8140724897384644
1520581158.7020116,76300,0.814609944820404
1520581359.350052,76400,0.8243424296379089
1520581557.639516,76500,0.8321360349655151
1520581775.9922166,76600,0.8394407629966736
1520581996.2594786,76700,0.823914110660553
1520582129.778577,76800,0.8217548727989197
1520582268.2705643,76900,0.8062485456466675
1520582411.591095,77000,0.8012940287590027
1520582543.8156395,77100,0.8009847402572632
1520582677.5889187,77200,0.7899325489997864
1520582809.7940269,77300,0.8066666722297668
1520582946.2967122,77400,0.8087818622589111
1520583170.9490774,77500,0.8195767402648926
1520583394.1433547,77600,0.8193983435630798
1520583593.3577745,77700,0.795468807220459
1520583793.251004,77800,0.7782312631607056
1520583987.7164688,77900,0.7685317993164062
1520584207.2660232,78000,0.7832601070404053
1520584491.90366,78100,0.7880429625511169
1520584724.2365453,78200,0.7918317317962646
1520584921.8870018,78300,0.7940545678138733
1520585118.2685597,78400,0.7794424295425415
1520585314.8290694,78500,0.757662832736969
1520585536.2315183,78600,0.7537024021148682
1520585753.2982185,78700,0.7282761931419373
1520585895.1807125,78800,0.7319444417953491
1520586041.6030164,78900,0.7283204793930054
1520586181.4521196,79000,0.733427882194519
1520586318.4806318,79100,0.7531676292419434
1520586450.4385421,79200,0.7583756446838379
1520586583.793065,79300,0.7642752528190613
1520586736.0429504,79400,0.7565217614173889
1520586950.6710482,79500,0.7516594529151917
1520587163.0643625,79600,0.7562635540962219
1520587331.7251782,79700,0.7548786401748657
1520587516.514147,79800,0.773795485496521
1520587696.2198393,79900,0.7739956378936768
1520587883.8908608,80000,0.7762550711631775
1520588119.5942767,80100,0.7745939493179321
1520588302.0495052,80200,0.7664452791213989
1520588445.1478643,80300,0.7757887244224548
1520588618.976533,80400,0.7839096784591675
1520588792.4577677,80500,0.7898946404457092
1520588970.5381668,80600,0.7971387505531311
1520589160.9690895,80700,0.8073265552520752
1520589349.6470299,80800,0.8346938490867615
1520589495.3561873,80900,0.8265253305435181
1520589636.6532373,81000,0.8240421414375305
1520589771.5072534,81100,0.7990400791168213
1520589896.6310244,81200,0.801535427570343
1520590021.0005121,81300,0.8019767999649048
1520590150.103943,81400,0.7919250130653381
1520590331.8758779,81500,0.7780608534812927
1520590516.3918202,81600,0.758860170841217
1520590706.0593255,81700,0.7623833417892456
1520590883.2868729,81800,0.7897919416427612
1520591067.9113562,81900,0.8010936975479126
1520591248.6904187,82000,0.8023843765258789
1520591485.5806782,82100,0.8063789010047913
1520591672.0071805,82200,0.79841148853302
1520591855.4876451,82300,0.792800784111023
1520592030.5025513,82400,0.787140429019928
1520592201.9057767,82500,0.8030192255973816
1520592396.0433547,82600,0.8142479062080383
1520592586.7343662,82700,0.8111767768859863
1520592726.6228955,82800,0.7894456386566162
1520592864.2374694,82900,0.7568684220314026
1520593005.3258848,83000,0.7469446659088135
1520593136.0292482,83100,0.7518598437309265
1520593275.228616,83200,0.7452347278594971
1520593409.7530534,83300,0.7521875500679016
1520593543.0478694,83400,0.765710175037384
1520593739.4261951,83500,0.7932805418968201
1520593924.3055542,83600,0.8150275349617004
1520594102.3305588,83700,0.8296350836753845
1520594273.344542,83800,0.840350866317749
1520594454.6723323,83900,0.8136064410209656
1520594646.04151,84000,0.7984352707862854
1520594884.9066346,84100,0.7642940878868103
1520595075.836174,84200,0.7771208882331848
1520595271.3616126,84300,0.7542238235473633
1520595449.690859,84400,0.740899384021759
1520595625.145794,84500,0.7446416020393372
1520595821.398,84600,0.7412892580032349
1520596014.7890875,84700,0.7517442107200623
1520596151.234701,84800,0.7518359422683716
1520596289.3855584,84900,0.7572773098945618
1520596424.7602887,85000,0.7693052291870117
1520596565.060127,85100,0.7636363506317139
1520596698.733249,85200,0.7726396918296814
1520596834.1364007,85300,0.7884541153907776
1520596968.4833698,85400,0.7865591645240784
1520597163.5933583,85500,0.8050958514213562
1520597353.2355165,85600,0.8115530014038086
1520597532.5611963,85700,0.8326732516288757
1520597707.984195,85800,0.813809871673584
1520597884.271628,85900,0.8325309753417969
1520598063.58355,86000,0.849543571472168
1520598297.3382075,86100,0.8414545655250549
1520598493.6375098,86200,0.8475644588470459
1520598689.1831808,86300,0.8321888446807861
1520598866.3262181,86400,0.8229091763496399
1520599047.9875393,86500,0.8250119686126709
1520599232.4617622,86600,0.8380257487297058
1520599423.1690812,86700,0.8252450823783875


==> raw_data/cmc1/run_baie_al_0.9_la_0.0_reg_0.001_cla_2919_dp_0.8_ss_4096_bs_64_market-att--inception-PATH14.1-YESdataugNOCropNORatioFine141L2BN099DPATT-2dsMGetand3-image_visu-noMARS-no_art_hums-CPU_eva.csv <==
Wall time,Step,Value
1520249227.47436,100,0.038945578038692474
1520249455.2801392,300,0.01898016966879368
1520249730.9258578,500,0.07138095051050186
1520249861.171805,600,0.1233038380742073
1520250126.2861233,800,0.2634875476360321
1520250393.6180003,1000,0.37481266260147095
1520250525.1387565,1100,0.4364789128303528
1520250658.2911909,1200,0.4553779065608978
1520250793.4892435,1300,0.4797806441783905
1520250931.1584673,1400,0.5016323924064636
1520251067.3132365,1500,0.5042502284049988
1520251204.7161572,1600,0.5223175883293152
1520251344.3349082,1700,0.5339003205299377
1520251478.346292,1800,0.548773467540741
1520251609.9417784,1900,0.5497195720672607
1520251741.0480454,2000,0.563895046710968
1520252109.8707135,2200,0.6082794666290283
1520252454.5980177,2400,0.5990489721298218
1520252623.9923267,2500,0.6147618889808655
1520252973.957341,2700,0.6039564609527588
1520253388.689342,3000,0.6289936900138855
1520253525.0246613,3100,0.6394198536872864
1520253661.3905509,3200,0.6391459107398987
1520253798.966175,3300,0.6452381014823914
1520253938.3972404,3400,0.6459363698959351
1520254211.3318164,3600,0.6287157535552979
1520254618.0022027,3900,0.6470364928245544
1520254751.6749296,4000,0.6448267698287964
1520255122.2999408,4200,0.6378365159034729
1520255295.4858387,4300,0.6420872807502747
1520255468.6112394,4400,0.6508670449256897
1520255641.1790893,4500,0.6524527668952942
1520255821.0432274,4600,0.6518518328666687
1520256003.08911,4700,0.6600438356399536
1520256292.1903284,4900,0.6501073837280273
1520256430.5355668,5000,0.6507890820503235
1520256836.2464826,5300,0.6547234654426575
1520256973.1747653,5400,0.667000949382782
1520257110.7468426,5500,0.6744452118873596
1520257248.850353,5600,0.6558893918991089
1520257380.8026433,5700,0.6763511896133423
1520257791.1982698,6000,0.6588601469993591
1520257984.31606,6100,0.6721855998039246
1520258173.888827,6200,0.6744298934936523
1520258352.0108411,6300,0.6548223495483398
1520258528.6882164,6400,0.6400291919708252
1520258701.828451,6500,0.660999059677124
1520258891.6343565,6600,0.6660395264625549
1520259079.6894898,6700,0.6665694117546082
1520259249.8566954,6800,0.6534309983253479
1520259441.8464878,6900,0.6517751216888428
1520259820.6005867,7100,0.6600945591926575
1520259991.7525125,7200,0.6564441323280334
1520260173.0991206,7300,0.6711940169334412
1520260340.6199024,7400,0.6751207709312439
1520260618.5170891,7600,0.6595237851142883
1520260893.4999928,7800,0.6682528257369995
1520261030.2123857,7900,0.689497709274292
1520261368.2808082,8100,0.6763908267021179
1520261560.7518425,8200,0.6827204823493958
1520261901.3437493,8400,0.6681024432182312
1520262075.5388565,8500,0.6779919266700745
1520262263.9375935,8600,0.6752734184265137
1520262481.196479,8700,0.6860184669494629
1520262667.8193924,8800,0.6879051923751831
1520262858.571611,8900,0.6697208285331726
1520263243.282451,9100,0.6614620089530945
1520263423.9596853,9200,0.6497997641563416
1520263606.2506268,9300,0.653584361076355
1520263750.0559425,9400,0.6425295472145081
1520264032.0811195,9600,0.6689015626907349
1520264449.241762,9900,0.6534788012504578
1520264579.3161771,10000,0.6674418449401855
1520264764.204043,10100,0.6902045607566833
1520264953.1974397,10200,0.6947768330574036
1520265299.3276906,10400,0.6855327486991882
1520265476.4945025,10500,0.6886956691741943
1520265666.195467,10600,0.6813455820083618
1520266296.3376641,10900,0.6864851713180542
1520266471.3252206,11000,0.6933333277702332
1520267014.414232,11300,0.6869731545448303
1520267425.429752,11600,0.6820772886276245
1520267565.640694,11700,0.7097676396369934
1520267702.219947,11800,0.7172281742095947
1520267842.9601226,11900,0.7253179550170898
1520267984.8745637,12000,0.7144412994384766
1520268536.1848273,12300,0.6812623143196106
1520268708.485034,12400,0.6722018122673035
1520268880.0404477,12500,0.6864107847213745
1520269088.2475603,12600,0.6989606022834778
1520269325.0926015,12700,0.7089788913726807
1520269680.4061108,12900,0.654342532157898
1520269852.128362,13000,0.6529397368431091
1520270402.0106134,13300,0.6895061731338501
1520270831.3746912,13600,0.6829479932785034
1520270970.3796892,13700,0.670613706111908
1520271245.5392652,13900,0.6742980480194092
1520271562.930421,14100,0.6706676483154297
1520271748.4955153,14200,0.6814442873001099
1520271931.4330378,14300,0.6881428360939026
1520272101.7294562,14400,0.6869906783103943
1520272270.6604207,14500,0.7017363905906677
1520272497.346029,14600,0.6948545575141907
1520272914.3386898,14800,0.7099300622940063
1520273100.0669765,14900,0.6899809837341309
1520273281.8332448,15000,0.6576794981956482
1520273451.2097213,15100,0.6583152413368225
1520273831.354197,15300,0.6878306865692139
1520273969.862471,15400,0.6934299468994141
1520274101.8701189,15500,0.7211810350418091
1520274375.229013,15700,0.735266387462616
1520274514.0300999,15800,0.7018939256668091
1520274651.390301,15900,0.6803051829338074
1520274977.4413629,16100,0.6994211077690125
1520275155.1295552,16200,0.700191855430603
1520275516.2883985,16400,0.6992225646972656
1520275692.0428476,16500,0.7198436260223389
1520276225.222051,16700,0.6828815937042236
1520276385.2184212,16800,0.6796901226043701
1520276557.1474864,16900,0.659296452999115
1520276907.71448,17100,0.6419432163238525
1520277096.4435613,17200,0.6456417441368103
1520277555.7390025,17500,0.6868628859519958
1520277698.0307717,17600,0.6816761493682861
1520277843.2265158,17700,0.6877793669700623
1520277988.4304063,17800,0.702505886554718
1520278269.4863338,18000,0.7190887331962585
1520278456.0455747,18100,0.7303338050842285
1520278823.702474,18300,0.7288281917572021
1520279242.4675922,18500,0.7101532816886902
1520279474.6351109,18600,0.7156933546066284
1520279679.5598931,18700,0.7067238688468933
1520279868.0419219,18800,0.7112835049629211
1520280216.0794964,19000,0.6955395936965942
1520280405.1354973,19100,0.6968242526054382
1520280864.3319333,19400,0.6669047474861145
1520281401.117423,19800,0.7043935060501099
1520281539.2045646,19900,0.7086260318756104
1520282043.3294263,20200,0.6955522894859314
1520282227.4678786,20300,0.6972832679748535
1520282662.0149577,20500,0.7138315439224243
1520282891.6921513,20600,0.7245639562606812
1520283099.5014849,20700,0.7215628623962402
1520283294.6305199,20800,0.7167266607284546
1520283472.9935277,20900,0.6902727484703064
1520284014.7414837,21200,0.7254092693328857
1520284151.051403,21300,0.7245182991027832
1520284292.611246,21400,0.7174988389015198
1520284432.554342,21500,0.7246808409690857
1520284832.3664367,21800,0.7150506377220154
1520284967.427222,21900,0.7141552567481995
1520285106.940215,22000,0.7116901278495789
1520285299.0947938,22100,0.6887467503547668
1520285486.0979393,22200,0.6812839508056641
1520285663.5924046,22300,0.6804680228233337
1520286086.6555312,22500,0.6874701380729675
1520286331.6524127,22600,0.6915745735168457
1520286594.02926,22700,0.6914073824882507
1520286959.052791,22900,0.6987475752830505
1520287140.9580169,23000,0.7072818875312805
1520287347.1749372,23100,0.6993380784988403
1520287477.3403409,23200,0.7100247144699097
1520287609.40097,23300,0.7050814628601074
1520287746.017958,23400,0.7287241816520691
1520287886.3123648,23500,0.7224137783050537
1520288153.2334,23700,0.747089147567749
1520288285.5035982,23800,0.7509746551513672
1520288559.5229676,24000,0.734891414642334
1520289312.6094582,24400,0.7211288213729858
1520289566.1635766,24500,0.7336729764938354
1520290084.0782042,24700,0.7585425972938538
1520290288.1735606,24800,0.766835629940033
1520290468.0102189,24900,0.7581294775009155
1520290662.1840045,25000,0.7520700097084045
1520290840.683045,25100,0.7207915782928467
1520290978.112926,25200,0.6928795576095581
1520291113.6553538,25300,0.6575735211372375
1520291392.0203695,25500,0.6323564648628235
1520291806.0620205,25800,0.6605218052864075
1520291940.9300227,25900,0.6932846903800964
1520292080.4701037,26000,0.7113792300224304
1520292269.8773263,26100,0.7003138065338135
1520292630.4719234,26300,0.7147080302238464
1520293089.6163716,26500,0.7381635308265686
1520293592.1674418,26700,0.7304389476776123
1520293962.8144078,26900,0.750864565372467
1520294333.977237,27100,0.7535739541053772
1520294470.5176816,27200,0.7508267164230347
1520294605.8100276,27300,0.7627536058425903
1520294739.2534533,27400,0.7576727271080017
1520294873.1737757,27500,0.7520077228546143
1520295147.9324265,27700,0.7027616500854492
1520295278.3625174,27800,0.686436116695404
1520295545.2343333,28000,0.6672489047050476
1520295733.0514553,28100,0.6736161112785339
1520295926.2286172,28200,0.6775470972061157
1520296277.5202813,28400,0.7027698159217834
1520297450.549323,28900,0.7422286868095398
1520297837.1226523,29100,0.7132048606872559
1520297970.2955549,29200,0.7178328633308411
1520298239.6144967,29400,0.7494352459907532
1520298372.3895059,29500,0.7646347284317017
1520298506.792756,29600,0.7569193840026855
1520298644.7650175,29700,0.7394288182258606
1520298780.4836495,29800,0.7310410737991333
1520298910.6788447,29900,0.7557517886161804
1520299047.7605405,30000,0.766931414604187
1520299244.3831704,30100,0.7448926568031311
1520299439.0368092,30200,0.7055279016494751
1520299611.6353407,30300,0.7016011476516724
1520300621.725942,30700,0.7270922064781189
1520300798.6241612,30800,0.7353140115737915
1520301147.0752208,31000,0.7050623893737793
1520301608.3635404,31300,0.7107125520706177
1520302146.759388,31700,0.7249574065208435
1520302288.3988261,31800,0.7144137620925903
1520302425.3358593,31900,0.7252914309501648
1520302557.93673,32000,0.7211764454841614
1520302948.2888672,32200,0.7501185536384583
1520303129.0211616,32300,0.7578065395355225
1520303309.9939508,32400,0.7596478462219238
1520303567.6689973,32500,0.7713794708251953
1520303847.842688,32600,0.7595714330673218
1520304102.9176016,32700,0.7662610411643982
1520304641.892668,33000,0.7375030517578125
1520304829.2620258,33100,0.7530720829963684
1520305101.865523,33300,0.6741535663604736
1520305372.0492272,33500,0.6530149579048157
1520305646.651724,33700,0.6745601296424866
1520305921.9225495,33900,0.7120464444160461
1520306249.09167,34100,0.7393851280212402
1520306441.2769284,34200,0.7514887452125549
1520306620.8029618,34300,0.7598853707313538
1520306796.5751946,34400,0.78458571434021
1520307012.2594585,34500,0.75177001953125
1520307276.677825,34600,0.7372177839279175
1520307512.3740015,34700,0.7148966789245605
1520307701.5087771,34800,0.7275485992431641
1520307885.4918172,34900,0.7307265400886536
1520308240.7137043,35100,0.6984243988990784
1520308576.9198265,35300,0.6900824308395386
1520308714.1097894,35400,0.7157869935035706
1520308985.0404398,35600,0.7558531761169434
1520309262.014405,35800,0.7304514646530151
1520309399.918786,35900,0.72221440076828
1520309532.6119416,36000,0.7282587289810181
1520309730.0388005,36100,0.7172074913978577
1520309928.6939588,36200,0.7070402503013611
1520310104.9639285,36300,0.703224241733551
1520310281.1267133,36400,0.723283052444458
1520310524.4246986,36500,0.7172279357910156
1520310774.4984763,36600,0.7434343695640564
1520310979.3031123,36700,0.7392635345458984
1520311167.0088692,36800,0.7453199625015259
1520311528.0973828,37000,0.7077745199203491
1520311726.1247098,37100,0.7219879031181335
1520312052.6226923,37300,0.7445634007453918
1520312330.8379433,37500,0.73785799741745
1520312461.6829555,37600,0.742293655872345
1520312600.585448,37700,0.7453210353851318
1520312741.9333475,37800,0.7641350030899048
1520312878.5718496,37900,0.7729600667953491
1520313209.0031416,38100,0.7573137879371643
1520313407.4594088,38200,0.7298016548156738
1520313779.173611,38400,0.7633694410324097
1520314041.8483925,38500,0.7324120998382568
1520314323.3817565,38600,0.7276232242584229
1520314580.6937895,38700,0.6962204575538635
1520314759.2184486,38800,0.6942644715309143
1520315137.6371288,39000,0.7047550678253174
1520315322.8634217,39100,0.7014070749282837
1520315454.3624508,39200,0.7000972032546997
1520315586.0661457,39300,0.689034104347229
1520315992.0980678,39600,0.7311625480651855
1520316267.9166758,39800,0.7463284730911255
1520316405.1968925,39900,0.743213415145874
1520316757.5522604,40100,0.737577497959137
1520316955.199428,40200,0.7390846014022827
1520317136.6479843,40300,0.7591630816459656
1520317590.3868601,40500,0.7649750113487244
1520317875.9011142,40600,0.7554593682289124
1520318339.7390165,40800,0.7686189413070679
1520318737.4654198,41000,0.7617231607437134
1520319452.204009,41500,0.7538386583328247
1520319587.271541,41600,0.7455515265464783
1520319983.9453907,41900,0.6802820563316345
1520320119.0620549,42000,0.6904520392417908
1520320319.9020965,42100,0.6991965174674988
1520320516.3055804,42200,0.7172074913978577
1520320691.8253493,42300,0.741150438785553
1520320948.666218,42400,0.741367757320404
1520321414.5002766,42600,0.6875985860824585
1520321843.8487961,42800,0.6764476895332336
1520322221.0416434,43000,0.75
1520322545.035692,43200,0.7280175685882568
1520322956.4750628,43500,0.7146376967430115
1520323093.8802414,43600,0.7102785706520081
1520323504.3544645,43900,0.7469816207885742
1520323640.3871934,44000,0.7544188499450684
1520323849.402109,44100,0.7608831524848938
1520324036.6361325,44200,0.7738304138183594
1520324476.389706,44400,0.743350088596344
1520324747.0465114,44500,0.6983969807624817
1520325260.6765177,44700,0.6958812475204468
1520325444.1297452,44800,0.716533899307251
1520325641.2910163,44900,0.7170684337615967
1520325828.691827,45000,0.7366954684257507
1520325969.7930548,45100,0.7549536824226379
1520326375.4704425,45400,0.7979651093482971
1520326510.0835345,45500,0.7791396379470825
1520326790.853502,45700,0.7957051992416382
1520326925.5689962,45800,0.8007808923721313
1520327062.81005,45900,0.8004792928695679
1520327205.3983502,46000,0.8040708899497986
1520327406.9791887,46100,0.779483437538147
1520327601.963966,46200,0.7489361763000488
1520327790.2816472,46300,0.7467643618583679
1520328048.3569353,46400,0.7167512774467468
1520328315.5652616,46500,0.6812260746955872
1520328588.3476474,46600,0.65736323595047
1520328850.191044,46700,0.6454480290412903
1520329034.3813365,46800,0.648914635181427
1520329220.0014653,46900,0.6536096930503845
1520329406.9150872,47000,0.7069385647773743
1520329551.1248927,47100,0.7181560397148132
1520329837.1443458,47300,0.7329062819480896
1520329974.1664584,47400,0.7532561421394348
1520330390.544883,47700,0.7678731679916382
1520330528.1474428,47800,0.7704933881759644
1520331197.2496893,48200,0.7628985643386841
1520331912.750171,48500,0.77146315574646
1520332189.1445134,48600,0.7625772953033447
1520332634.1136894,48800,0.7501815557479858
1520332831.5945768,48900,0.7490510940551758
1520333147.8715963,49100,0.7579783201217651
1520333288.3135958,49200,0.7583034038543701
1520333426.8473082,49300,0.7714836001396179
1520333837.1434019,49600,0.6557084321975708
1520333975.9595473,49700,0.6414155960083008
1520334251.1500964,49900,0.7177810072898865
1520334978.3337915,50300,0.7306092977523804
1520335240.7359145,50400,0.7333333492279053
1520335746.1455607,50600,0.7340569496154785
1520336020.2603405,50700,0.7363419532775879
1520336204.8542898,50800,0.7461086511611938
1520336388.6282902,50900,0.752509355545044
1520336573.394385,51000,0.764803946018219
1520336711.0470443,51100,0.7495806217193604
1520336858.9961045,51200,0.7366479635238647
1520337139.9619863,51400,0.7541337013244629
1520337280.705724,51500,0.7625360488891602
1520337420.4316747,51600,0.7516714334487915
1520337558.6408012,51700,0.758399248123169
1520337704.1385517,51800,0.7452582120895386
1520337841.8046753,51900,0.7521528601646423
1520337980.3334098,52000,0.7587347030639648
1520338614.3157465,52300,0.745316207408905
1520338863.279373,52400,0.7544316053390503
1520339082.651154,52500,0.758704662322998
1520340366.247006,53100,0.7512252926826477
1520340647.7729278,53300,0.7777777910232544
1520340786.4031138,53400,0.7483022212982178
1520340921.2707927,53500,0.7221016883850098
1520341053.9576106,53600,0.705050528049469
1520341191.1590874,53700,0.663843035697937
1520341329.5675247,53800,0.637405276298523
1520341461.0803266,53900,0.6643977761268616
1520341589.9142022,54000,0.7143771648406982
1520341814.3062143,54100,0.7542550563812256
1520342019.3743627,54200,0.7512444853782654
1520342273.043891,54300,0.7364621162414551
1520342516.536713,54400,0.7424242496490479
1520342762.5087285,54500,0.7505612373352051
1520343047.6093922,54600,0.7487403154373169
1520343320.3542297,54700,0.7414126992225647
1520343538.7040553,54800,0.7538825869560242
1520343750.7686555,54900,0.7600095272064209
1520344022.3728702,55100,0.7853323817253113
1520344162.1472692,55200,0.7891930937767029
1520344301.8127613,55300,0.7849217653274536
1520344573.8992999,55500,0.7679710388183594
1520344840.0875113,55700,0.7905651330947876
1520345107.9934886,55900,0.7695556879043579
1520345239.0897233,56000,0.7433628439903259
1520345914.3014061,56300,0.7070012092590332
1520346186.6807933,56400,0.7025821805000305
1520346433.9504714,56500,0.7117874622344971
1520346933.6769874,56700,0.766347348690033
1520347126.7437336,56800,0.7460755705833435
1520347342.3576863,56900,0.7240995764732361
1520347613.7943432,57100,0.7041021585464478
1520347752.9683988,57200,0.7026402354240417
1520347898.6021576,57300,0.7183932065963745
1520348036.8852916,57400,0.7286865711212158
1520348305.3804955,57600,0.7203676104545593
1520348435.3935008,57700,0.711813747882843
1520348573.4132366,57800,0.7208364009857178
1520348707.5691574,57900,0.7262279391288757
1520348846.6976244,58000,0.7386379837989807
1520349072.4103458,58100,0.7512112259864807
1520349291.1523325,58200,0.7672830820083618
1520349563.8093686,58300,0.78509521484375
1520349833.9555228,58400,0.7721983790397644
1520350342.1373775,58600,0.7693284749984741
1520350609.904424,58700,0.7573833465576172
1520350828.8417566,58800,0.7436043620109558
1520351321.0669453,59100,0.7727950215339661
1520351455.2458599,59200,0.7737833261489868
1520351590.4556897,59300,0.7541055679321289
1520351859.6783943,59500,0.7853197455406189
1520351994.0506363,59600,0.7885686755180359
1520352130.2701285,59700,0.8011094927787781
1520352262.0240557,59800,0.8116194605827332
1520352531.4681292,60000,0.7958952784538269
1520352746.7463558,60100,0.7766327857971191
1520352950.8249068,60200,0.7802396416664124
1520353198.9831314,60300,0.7709143161773682
1520353457.7242675,60400,0.7756621241569519
1520353986.5842748,60600,0.7236778140068054
1520354443.8053412,60800,0.7219657301902771
1520354798.941804,61000,0.6786040663719177
1520354939.0651436,61100,0.6416908502578735
1520355077.8187594,61200,0.6278057098388672
1520355489.6541545,61500,0.6908916234970093
1520356030.3543067,61900,0.7249696254730225
1520356165.3347528,62000,0.7247605323791504
1520356396.1543145,62100,0.7324625253677368
1520356616.9498005,62200,0.7415452003479004
1520356883.792797,62300,0.7588744759559631
1520357411.7975128,62500,0.7767050862312317
1520357673.7549295,62600,0.7824813723564148
1520358339.5458024,62900,0.7911398410797119
1520358474.565509,63000,0.7970908880233765
1520358741.6794531,63200,0.7882578372955322
1520359006.9581642,63400,0.7772274613380432
1520359142.5262764,63500,0.7543174028396606
1520359539.6600518,63800,0.770583987236023
1520359807.6474018,64000,0.7590551376342773
1520360034.6818056,64100,0.7662159204483032
1520360251.3799896,64200,0.7526190280914307
1520360516.1605113,64300,0.7187650799751282
1520360782.9880328,64400,0.7050678133964539
1520361045.3184648,64500,0.7102069854736328
1520361300.9639063,64600,0.7314231395721436
1520361565.7375124,64700,0.7337684035301208
1520361777.457425,64800,0.7241581082344055
1520361987.9411573,64900,0.7304754853248596
1520362127.407786,65000,0.7270966172218323
1520362264.5328794,65100,0.7264106273651123
1520362403.99707,65200,0.7471787333488464
1520362532.8417397,65300,0.7359199523925781
1520362938.2568662,65600,0.6960629820823669
1520363073.1143732,65700,0.7032304406166077
1520363330.6865168,65900,0.6934820413589478
1520363689.6403317,66100,0.7313640713691711
1520363904.6561205,66200,0.7348691821098328
1520364163.3545017,66300,0.7608157396316528
1520364426.618581,66400,0.7726346254348755
1520364694.3837402,66500,0.7830802798271179
1520364957.3960047,66600,0.7507581114768982
1520365225.7520123,66700,0.759121298789978
1520365444.9480624,66800,0.7518142461776733
1520365658.363495,66900,0.7688242197036743
1520365928.7758431,67100,0.7670775651931763
1520366064.6920316,67200,0.7746714353561401
1520366200.6129985,67300,0.7859472632408142
1520366334.003172,67400,0.7914678454399109
1520366468.4748487,67500,0.7906280159950256
1520366737.3011334,67700,0.7667861580848694
1520366868.413908,67800,0.7657142877578735
1520367001.392548,67900,0.799803614616394
1520367133.2854512,68000,0.8236151337623596
1520367357.8238654,68100,0.8159866333007812
1520367565.427676,68200,0.792979896068573
1520367823.1953206,68300,0.7735173106193542
1520368080.7035143,68400,0.7338757514953613
1520368347.9211156,68500,0.7142857313156128
1520368614.8569329,68600,0.6993236541748047
1520368882.331481,68700,0.7091612219810486
1520369096.9977872,68800,0.6725561022758484
1520369313.2697752,68900,0.645662784576416
1520369725.0153868,69200,0.6873219609260559
1520370002.588234,69400,0.7352531552314758
1520370271.1137867,69600,0.7262619137763977
1520370673.1595085,69900,0.7719653248786926
1520370812.235732,70000,0.7662139534950256
1520371038.7570348,70100,0.7626087069511414
1520371254.6847878,70200,0.7672497630119324
1520371502.2995424,70300,0.7615330219268799
1520371762.9324663,70400,0.7823030352592468
1520372031.2177489,70500,0.7843856811523438
1520372297.1184592,70600,0.7592484354972839
1520372562.0840983,70700,0.7652868628501892
1520372777.223994,70800,0.7613168954849243
1520372991.7476285,70900,0.7585585713386536
1520373124.7856176,71000,0.7674963474273682
1520373261.1133811,71100,0.751670241355896
1520373663.084694,71400,0.7601072788238525
1520373799.8165543,71500,0.7620896100997925
1520373933.5809224,71600,0.7889130115509033
1520374211.5301688,71800,0.7924572229385376
1520374347.1453311,71900,0.8049558997154236
1520374697.862438,72100,0.797200083732605
1520374904.1285617,72200,0.7741114497184753
1520375160.948437,72300,0.7745014429092407
1520375424.9261134,72400,0.7819923162460327
1520375690.855147,72500,0.7654589414596558
1520375959.7455933,72600,0.7213959097862244
1520376640.1875463,72900,0.6743075251579285
1520376770.250516,73000,0.7233750224113464
1520376906.2369037,73100,0.7418840527534485
1520377436.573955,73500,0.7640655040740967
1520377569.0240772,73600,0.772918164730072
1520377838.598602,73800,0.7297892570495605
1520377974.864802,73900,0.73978191614151
1520378110.8915112,74000,0.7471842765808105
1520378335.408053,74100,0.7411679625511169
1520378816.3603945,74300,0.7560486793518066
1520379344.416459,74500,0.7729662656784058
1520379604.3278625,74600,0.7617000341415405
1520379870.0724382,74700,0.7414847016334534
1520380301.9429054,74900,0.7742456793785095
1520380441.4814265,75000,0.7682765126228333
1520380577.0091877,75100,0.7742152214050293
1520380715.7620902,75200,0.7721866965293884
1520380849.1475866,75300,0.7790793180465698
1520380989.3469121,75400,0.7706400156021118
1520381129.7190104,75500,0.7380543351173401
1520381263.4252002,75600,0.7192065715789795
1520381673.6757627,75900,0.7300024032592773
1520381809.6412218,76000,0.754547655582428
1520382239.142426,76200,0.7583152055740356
1520382507.5144982,76300,0.7268989086151123
1520382773.3334107,76400,0.7348190546035767
1520383026.0550349,76500,0.7479971051216125
1520383281.178412,76600,0.7697104811668396
1520383546.2210803,76700,0.7843615412712097
1520383963.786051,76900,0.7825522422790527
1520384096.5815556,77000,0.7915942072868347
1520384227.461782,77100,0.7848199009895325
1520384358.9666526,77200,0.7731973528862
1520384488.8326814,77300,0.771740734577179
1520384621.1394153,77400,0.7744404077529907
1520384758.2424512,77500,0.7730239033699036
1520384888.5640883,77600,0.7787768840789795
1520385286.8683486,77900,0.7067421078681946
1520385435.1970904,78000,0.7253674864768982
1520385880.7762816,78200,0.7496242523193359
1520386141.1361735,78300,0.7288985252380371
1520386410.2430885,78400,0.709510087966919
1520386669.2529602,78500,0.6988538503646851
1520387182.858669,78700,0.733720064163208
1520387599.7096934,78900,0.7560518980026245
1520387734.5725815,79000,0.7639951705932617
1520387868.8072743,79100,0.7536420822143555
1520388026.030053,79200,0.7623292803764343
1520388167.7251709,79300,0.7780932188034058
1520388310.1362734,79400,0.7636926174163818
1520388447.3497772,79500,0.756412148475647
1520388577.947043,79600,0.7590764164924622
1520388848.8983207,79800,0.72782963514328
1520388987.6850436,79900,0.7255956530570984
1520389126.0398636,80000,0.7424976229667664
1520389569.8467743,80200,0.7306685447692871
1520390088.6134646,80400,0.7199040651321411
1520390346.3348544,80500,0.7059386968612671
1520390604.5461729,80600,0.705373227596283
1520390854.6194198,80700,0.7334302067756653
1520391062.5467641,80800,0.749855101108551
1520391261.8134067,80900,0.7584359049797058
1520391520.4710753,81100,0.7657347917556763
1520391651.2934465,81200,0.7698662877082825
1520391778.5455887,81300,0.7780535221099854
1520392036.971014,81500,0.8023741841316223
1520392172.7898266,81600,0.8147827982902527
1520392437.7906938,81800,0.8080543279647827
1520392939.9283922,82100,0.769402801990509
1520393389.6676552,82300,0.8041306734085083
1520393641.8873692,82400,0.8099688291549683
1520393913.651873,82500,0.8090025782585144
1520394679.304718,82800,0.7515328526496887
1520394902.8043873,82900,0.7228095531463623
1520395169.3357468,83100,0.7345089316368103
1520395304.6728494,83200,0.7422811985015869
1520395571.2518501,83400,0.7570162415504456
1520395706.6649578,83500,0.7457854151725769
1520395842.360743,83600,0.7485548853874207
1520396103.858881,83800,0.6914739608764648
1520396237.5388935,83900,0.6890175938606262
1520396796.4171848,84200,0.7226355671882629
1520397054.7992516,84300,0.7519133687019348
1520397576.388907,84500,0.7474836111068726
1520397831.2850869,84600,0.7437514662742615
1520398096.2457187,84700,0.7346481680870056
1520398310.5933874,84800,0.7310009598731995
1520398640.3989453,85000,0.7597418427467346
1520398777.5413327,85100,0.7720675468444824
1520398911.070956,85200,0.7416607141494751
1520399045.623347,85300,0.709571897983551
1520399311.5717194,85500,0.6601937413215637
1520399582.375277,85700,0.719706654548645
1520399846.3531044,85900,0.751368522644043
1520399980.2850888,86000,0.7471842765808105
1520400207.0295405,86100,0.76588374376297
1520400422.6311023,86200,0.7779383659362793
1520400678.6845427,86300,0.7873367667198181
1520401746.6609552,86700,0.8052781820297241
1520401950.3794758,86800,0.8069818019866943
1520402166.3481944,86900,0.820784866809845
1520402307.7327206,87000,0.8182344436645508
1520402442.29339,87100,0.82206130027771
1520402715.050257,87300,0.8266570568084717
1520402845.6246192,87400,0.8376661539077759
1520402984.2871737,87500,0.8220028281211853
1520403123.4302742,87600,0.8235461115837097
1520403260.2605402,87700,0.8081603646278381
1520403396.6170745,87800,0.8111110925674438
1520403531.8691251,87900,0.811215877532959
1520403672.1498158,88000,0.8164767622947693
1520403891.9904053,88100,0.7816242575645447
1520404118.5845656,88200,0.7193742394447327
1520404634.3936281,88400,0.5882010459899902
1520404891.1670947,88500,0.6447946429252625
1520405139.418782,88600,0.6854242086410522
1520405391.1959321,88700,0.6841166615486145
1520405587.5152419,88800,0.6647230386734009
1520405793.389344,88900,0.6798046231269836
1520405922.3853548,89000,0.6979985237121582
1520406190.074514,89200,0.7470815181732178
1520406324.2696502,89300,0.7455821633338928
1520406460.6060483,89400,0.7486992478370667
1520406594.3451097,89500,0.7620289921760559
1520406731.3973293,89600,0.7649904489517212
1520406871.6928062,89700,0.7708036303520203
1520407136.1288362,89900,0.7652880549430847
1520407262.8333755,90000,0.7831966280937195
1520408255.1108708,90400,0.7881384491920471
1520408522.0773816,90500,0.7881838083267212
1520409022.1216483,90700,0.8014081120491028
1520409237.6342416,90800,0.7928330898284912
1520409436.4186192,90900,0.810721218585968
1520409562.0509686,91000,0.8319723010063171
1520409692.500035,91100,0.8137863278388977
1520409831.9421992,91200,0.8153660893440247
1520409966.690234,91300,0.8048198223114014
1520410223.5473473,91500,0.8004351258277893
1520410352.0880983,91600,0.7900121212005615
1520410478.4923916,91700,0.7822611927986145
1520410604.809052,91800,0.7620943784713745
1520410862.0798833,92000,0.7372605800628662
1520411080.9769568,92100,0.7038657665252686
1520411293.3442242,92200,0.699183464050293
1520411530.5376098,92300,0.7056358456611633
1520411783.8733158,92400,0.7046066522598267
1520412045.4286041,92500,0.7127608060836792
1520413179.5998209,93000,0.7041483521461487
1520413324.9893558,93100,0.7438646554946899
1520413463.5299902,93200,0.7563827037811279
1520413606.0209632,93300,0.7593404054641724
1520413734.425399,93400,0.7693430781364441
1520413861.1545942,93500,0.7741794586181641
1520414117.564529,93700,0.7872492671012878
1520414377.583468,93900,0.7731236815452576
1520414942.7923996,94200,0.7908345460891724
1520415190.568967,94300,0.7940934300422668
1520415449.7174025,94400,0.8048991560935974
1520415716.77114,94500,0.769609272480011
1520416487.7211125,94800,0.7940825819969177
1520416715.9452214,94900,0.7809321284294128
1520416994.529881,95100,0.7889214158058167
1520417136.6468465,95200,0.8046335577964783
1520417281.5176113,95300,0.7699835300445557
1520417423.9244604,95400,0.7135697603225708
1520417690.65671,95600,0.7146985530853271
1520417822.9738038,95700,0.7463640570640564
1520417963.4884224,95800,0.7560172080993652
1520418101.5626729,95900,0.7434979677200317
1520418239.908307,96000,0.7273034453392029
1520418462.2009244,96100,0.7434532642364502
1520418676.3454497,96200,0.7787131071090698
1520418939.947052,96300,0.7983574867248535
1520419204.0678859,96400,0.8026551008224487
1520419703.8319185,96600,0.7926144599914551
1520419970.653239,96700,0.7894071936607361
1520420408.4272184,96900,0.7969003319740295
1520420684.7410476,97100,0.8182034492492676
1520420824.112244,97200,0.8094412088394165
1520421102.072168,97400,0.8211230635643005
1520421372.5342975,97600,0.7821772694587708
1520421512.304465,97700,0.7307991981506348
1520421645.6623337,97800,0.6861553192138672
1520421785.1525657,97900,0.6409240961074829
1520422363.0873156,98200,0.7063503265380859
1520422636.2317793,98300,0.7259150743484497
1520422898.7434416,98400,0.7438289523124695
1520423156.1991267,98500,0.7315108180046082
1520423677.8335514,98700,0.731769323348999
1520423900.6044407,98800,0.7304580807685852
1520424111.123997,98900,0.7216324806213379
1520424247.8768756,99000,0.7201257944107056
1520424384.5864668,99100,0.7200760245323181
1520424792.7285066,99400,0.7806742787361145
1520425063.0268354,99600,0.7937015295028687
1520425194.5786128,99700,0.7819259166717529
1520425465.414053,99900,0.7995254993438721
1520425604.5077918,100000,0.8015646934509277
1520426040.8633096,100200,0.8238372206687927
1520426301.1124187,100300,0.812938928604126
1520426568.3160727,100400,0.8186933994293213
1520426831.4905753,100500,0.8196587562561035
1520427365.515743,100700,0.809942364692688
1520427587.2100604,100800,0.8100746870040894
1520427798.9556997,100900,0.8053160905838013
1520428069.9922483,101100,0.771181583404541
1520428207.7987058,101200,0.7697186470031738
1520428341.6888,101300,0.7683442831039429
1520428475.4857805,101400,0.7713043689727783
1520428745.11513,101600,0.7453977465629578
1520428884.9162211,101700,0.6861684322357178
1520429155.614042,101900,0.6999515295028687
1520429728.6717584,102200,0.784910261631012
1520430249.0087314,102400,0.7885727882385254
1520430525.737725,102500,0.7799811363220215
1520430789.8497026,102600,0.7808975577354431
1520431060.5295694,102700,0.7725264430046082
1520431476.9038923,102900,0.7390738129615784
1520431736.9492357,103100,0.704181969165802
1520431876.960553,103200,0.6992359161376953
1520432014.3381696,103300,0.6986801028251648
1520432154.1210234,103400,0.7039004564285278
1520432292.14974,103500,0.737622082233429
1520432428.9496017,103600,0.7241278886795044
1520432557.3337007,103700,0.7478089332580566
1520432686.0516765,103800,0.7643226981163025
1520432821.2480574,103900,0.7835021615028381
1520433404.6143947,104200,0.7808551788330078
1520433660.33102,104300,0.7613702416419983
1520433926.709721,104400,0.7551715970039368
1520435164.0499697,104900,0.807569146156311
1520435301.078483,105000,0.8195180296897888
1520435439.1959608,105100,0.8261579275131226
1520435576.1239722,105200,0.8226990699768066
1520435849.2490432,105400,0.7932655215263367
1520435983.3590443,105500,0.7933477759361267
1520436119.9466326,105600,0.7715038061141968
1520436254.3375661,105700,0.7736803889274597
1520436385.0395002,105800,0.7706349492073059
1520437326.6197057,106300,0.6289665102958679
1520437576.7661064,106400,0.6443795561790466
1520437841.208931,106500,0.6683139801025391
1520438127.2437544,106600,0.6803126931190491
1520438341.9423935,106700,0.7013352513313293
1520438484.0763109,106800,0.7228197455406189
1520438757.9057693,107000,0.7552311420440674
1520438902.9421697,107100,0.7607955932617188
1520439047.6097002,107200,0.7538822293281555
1520439182.2401552,107300,0.7525980472564697
1520439317.916973,107400,0.7522476315498352
1520439452.6423416,107500,0.7600393891334534
1520439588.8437874,107600,0.763447105884552
1520439724.0172641,107700,0.7686530947685242
1520439862.7300546,107800,0.7528585195541382
1520440132.377852,108000,0.7492985129356384
1520440347.1445265,108100,0.7592808604240417
1520440560.3790634,108200,0.7462599873542786
1520440749.656891,108300,0.7383297681808472
1520440940.883073,108400,0.7491558194160461
1520441129.2950587,108500,0.7518572211265564
1520441391.7760935,108600,0.7521045207977295
1520441899.3863719,108800,0.7450980544090271
1520442311.5832572,109000,0.7939952611923218
1520442732.250571,109200,0.7827801704406738
1520442875.3171482,109300,0.762825071811676
1520443016.4933648,109400,0.7250359654426575
1520443296.5245428,109600,0.7329451441764832
1520443589.6982813,109800,0.7665031552314758
1520443729.4654336,109900,0.7868789434432983
1520444087.1491373,110100,0.8113152384757996
1520444491.109088,110300,0.8311757445335388
1520444689.1662734,110400,0.8273766040802002
1520444903.4035285,110500,0.825709342956543
1520445443.5474935,110700,0.7933856844902039
1520446005.8031363,111000,0.7947136759757996
1520446216.268401,111100,0.813530683517456
1520446709.0483713,111400,0.780434787273407
1520446838.1455402,111500,0.7616580128669739
1520446973.4213123,111600,0.7440305352210999
1520447384.5185916,111900,0.7395492196083069
1520447517.5777059,112000,0.715912401676178
1520447958.124179,112200,0.6864553093910217
1520448158.7781847,112300,0.6862884163856506
1520448350.0105734,112400,0.715089738368988
1520448545.5582676,112500,0.7314801216125488
1520448825.1020503,112600,0.7426714897155762
1520449126.2927775,112700,0.7621147632598877
1520449333.1383297,112800,0.7678748965263367
1520449524.731609,112900,0.7779558300971985
1520449710.4522562,113000,0.7758111953735352
1520449927.6257734,113100,0.7777941823005676
1520450286.5270627,113300,0.7608267068862915
1520450422.2892206,113400,0.7913947105407715
1520450557.2122297,113500,0.7932752966880798
1520450964.9311175,113800,0.7610036134719849
1520451103.9070299,113900,0.7555230855941772
1520451468.7527611,114100,0.7934888005256653
1520451680.626532,114200,0.8066327571868896
1520451872.1358628,114300,0.7963476777076721
1520452063.1551445,114400,0.7463788986206055
1520452508.9910903,114600,0.6747311949729919
1520452775.6920586,114700,0.6821290850639343
1520453191.1556299,114900,0.7239310145378113
1520453397.70447,115000,0.7070590853691101
1520453614.3481739,115100,0.7375184893608093
1520453833.3218548,115200,0.74361252784729
1520453965.5413926,115300,0.7486362457275391
1520454095.7887583,115400,0.7539995312690735
1520454223.4255974,115500,0.7453144192695618
1520454362.7698252,115600,0.7595754861831665
1520454505.468757,115700,0.7557310461997986
1520454648.1364932,115800,0.7415837049484253
1520454786.751769,115900,0.7080277800559998
1520454922.2302608,116000,0.7131210565567017
1520455146.0658088,116100,0.7184648513793945
1520455359.2784991,116200,0.729610800743103
1520455735.006936,116400,0.7438218593597412
1520455929.0204678,116500,0.756486177444458
1520456200.4342773,116600,0.7842433452606201
1520456492.8152995,116700,0.7992281913757324
1520456893.1914845,116900,0.8156890869140625
1520457100.0685215,117000,0.8011712431907654
1520457801.4361694,117400,0.786482572555542
1520458207.0197155,117700,0.7703864574432373
1520458476.3799474,117900,0.7818225622177124
1520458610.7435758,118000,0.7972261905670166
1520458834.0896301,118100,0.8002904653549194
1520459043.366804,118200,0.7856688499450684
1520459239.09147,118300,0.7819364070892334
1520459647.16702,118500,0.7955461740493774
1520459942.9418707,118600,0.7880133986473083
1520460226.442233,118700,0.7863559126853943
1520460440.0453427,118800,0.7782450914382935
1520460627.4449224,118900,0.7438012361526489
1520461021.9744043,119100,0.6911225318908691
1520461233.79826,119200,0.7297402024269104
1520461368.1899893,119300,0.7463579177856445
1520461503.6990716,119400,0.7445725202560425
1520461638.437623,119500,0.724837064743042
1520461772.4066315,119600,0.700168251991272
1520461905.1684108,119700,0.6975218653678894
1520462038.1040778,119800,0.7076848745346069
1520462178.7092469,119900,0.7063570022583008
1520462315.012663,120000,0.7093029022216797
1520462533.7824743,120100,0.7268068790435791
1520462942.2214324,120300,0.7619602084159851
1520463135.4697158,120400,0.7639288902282715
1520463610.3877392,120600,0.7729716897010803
1520463902.621024,120700,0.7541213631629944
1520464116.7142034,120800,0.7401341199874878
1520464503.4711354,121000,0.7452211380004883
1520464726.904689,121100,0.736994743347168
1520464939.8328035,121200,0.7374119758605957
1520465074.1580808,121300,0.7347445487976074
1520465215.1499548,121400,0.7525925636291504
1520465352.8020785,121500,0.7354916334152222
1520465905.7871077,121900,0.7565858364105225
1520466268.1698833,122100,0.7571843266487122
1520466876.9572313,122400,0.7549523711204529
1520467077.867162,122500,0.7725852131843567
1520467354.4779215,122600,0.7813920378684998
1520467644.4922514,122700,0.7882410287857056
1520467840.8153844,122800,0.7968019843101501
1520468036.1214297,122900,0.8140777945518494
1520468450.5969377,123100,0.8157550096511841
1520468665.331424,123200,0.7884141802787781
1520468797.0558474,123300,0.7651857137680054
1520468932.3186617,123400,0.7511947751045227
1520469069.8503757,123500,0.7692926526069641
1520469206.5809846,123600,0.7901764512062073
1520469345.2014062,123700,0.8012033700942993
1520469477.8210864,123800,0.7963258624076843
1520469612.992611,123900,0.7763394117355347
1520469752.513526,124000,0.768408477306366
1520470192.251512,124200,0.7605154514312744
1520470381.010732,124300,0.7486842274665833
1520470575.9770503,124400,0.7562440037727356
1520471052.2747455,124600,0.7595100998878479
1520471351.826556,124700,0.7415608763694763
1520471557.5810103,124800,0.751143217086792
1520471751.870285,124900,0.7531027793884277
1520471951.4659808,125000,0.7774446606636047
1520472169.267863,125100,0.7878568172454834
1520472522.6004405,125300,0.7902594208717346
1520472657.1053965,125400,0.7871421575546265
1520472792.0737891,125500,0.7870517373085022
1520472934.7224152,125600,0.7504909038543701
1520473071.8264835,125700,0.7003543376922607
1520473206.4475734,125800,0.6601885557174683
1520473343.024138,125900,0.67643803358078
1520473712.526784,126100,0.7308149337768555
1520473935.1873527,126200,0.7325374484062195
1520474126.992694,126300,0.7335267066955566
1520474312.5520086,126400,0.7377251386642456
1520474512.52827,126500,0.749356210231781
1520474806.7764256,126600,0.7493447661399841
1520475098.2894514,126700,0.7701248526573181
1520475301.2378693,126800,0.7905247807502747
1520475493.3901427,126900,0.7985348105430603
1520475911.5331943,127100,0.8037169575691223
1520476130.2671313,127200,0.7911365032196045
1520476394.6069777,127400,0.7500971555709839
1520476932.396946,127800,0.7521759867668152
1520477065.0181537,127900,0.7776166200637817
1520477424.531391,128100,0.7811614871025085
1520477644.2646506,128200,0.758114218711853
1520477836.005996,128300,0.7206326127052307
1520478226.290517,128500,0.7521030902862549
1520478799.0337565,128700,0.7649022340774536
1520478989.011854,128800,0.7419354915618896
1520479182.5094445,128900,0.7324424386024475
1520479600.0357814,129100,0.7795059680938721
1520479824.6720655,129200,0.7989920973777771
1520479962.6918993,129300,0.7914333343505859
1520480101.8305688,129400,0.7965897917747498
1520480377.9380057,129600,0.7962856888771057
1520480516.0902271,129700,0.7948312759399414
1520480652.0427377,129800,0.7692894339561462
1520480786.292722,129900,0.7532843351364136
1520480922.1710777,130000,0.7500960826873779
1520481375.1189625,130200,0.7065052390098572
1520481575.114848,130300,0.6799142360687256
1520481771.8098133,130400,0.7130227088928223
1520482236.5760183,130600,0.709832489490509
1520482519.173846,130700,0.7297695279121399
1520483131.8812382,131000,0.7370830178260803
1520483578.7480614,131200,0.7405456900596619
1520483719.0619006,131300,0.7547435164451599
1520483984.0810835,131500,0.7765926122665405
1520484118.2882762,131600,0.7853304147720337
1520484255.0023465,131700,0.7810688018798828
1520484396.833528,131800,0.7981415390968323
1520484535.7473428,131900,0.793208122253418
1520484668.8860626,132000,0.8004457354545593
1520484891.874167,132100,0.8110462427139282
1520485108.1247365,132200,0.8087732195854187
1520485489.6453915,132400,0.8272480964660645
1520485684.465991,132500,0.8157177567481995
1520485954.205868,132600,0.8264002203941345
1520486256.4252229,132700,0.826185405254364
1520486474.155709,132800,0.8297132253646851
1520486656.4642355,132900,0.8277895450592041
1520486850.4055455,133000,0.8239378333091736
1520487281.5979102,133200,0.8222702145576477
1520487419.6246612,133300,0.8284021019935608
1520487552.7879443,133400,0.823423445224762
1520487682.7779818,133500,0.8222222328186035
1520487817.3396075,133600,0.799078106880188
1520487955.8103309,133700,0.7465336918830872
1520488377.7821343,134000,0.7289113402366638
1520488813.73765,134200,0.7505360841751099
1520489010.836498,134300,0.7237479090690613
1520489212.5782726,134400,0.6998817324638367
1520489411.6982331,134500,0.675761878490448
1520489706.5698175,134600,0.6860199570655823
1520490004.3131237,134700,0.7102546095848083
1520490215.7614567,134800,0.6981695294380188
1520490417.0286908,134900,0.697630763053894
1520490615.6368744,135000,0.7443103790283203
1520490827.2917092,135100,0.7750841975212097
1520491316.6791792,135400,0.7706888318061829
1520491453.8572624,135500,0.7634920477867126
1520491861.0239844,135800,0.7833691835403442
1520491999.218077,135900,0.7978957295417786
1520492134.9804125,136000,0.782794177532196
1520492359.3312545,136100,0.782069981098175
1520492576.6321404,136200,0.7660359144210815
1520492776.9588628,136300,0.7774580121040344
1520493173.8217156,136500,0.7655975222587585
1520493440.8321435,136600,0.7823543548583984
1520493738.5711095,136700,0.793078601360321
1520493947.1256049,136800,0.8027978539466858
1520494142.5913146,136900,0.8028880953788757
1520494340.8469036,137000,0.7926247119903564
1520494550.285785,137100,0.7972443699836731
1520494901.0054252,137300,0.8103087544441223
1520495040.8929622,137400,0.8026897311210632
1520495176.9336967,137500,0.7802098393440247
1520495439.8149915,137700,0.7264705896377563
1520495572.437087,137800,0.7151380777359009
1520495712.4629548,137900,0.7312620282173157
1520496080.3478725,138100,0.7164629697799683
1520496291.522574,138200,0.7164514660835266
1520496696.469191,138400,0.7632478475570679
1520496895.4082346,138500,0.7625603675842285
1520497117.3912034,138600,0.7403887510299683
1520497399.242908,138700,0.732846736907959
1520497613.073582,138800,0.7325558662414551
1520497806.3228314,138900,0.7548680901527405
1520498194.360743,139100,0.7488678097724915
1520498411.9892027,139200,0.7296026945114136
1520498897.3889096,139500,0.7524970173835754


==> raw_data/cmc1/run_baie_al_0.9_la_0.1_reg_0.001_cla_2919_dp_0.8_ss_4096_bs_64_market-att--inception-PATH14.1-YESdataugNOCropNORatioFine141L2BN099DPATT-2dsMGetand3-image_visu-noMARS-no_art_hums-CPU_eva.csv <==
Wall time,Step,Value
1520256059.499252,0,0.6933333277702332
1520256117.6088378,100,0.04581358656287193
1520256207.126088,200,0.02968369796872139
1520256347.9381125,300,0.02761087194085121
1520256487.9972997,400,0.04474367946386337
1520256625.3139365,500,0.0871315598487854
1520256764.7605064,600,0.13223101198673248
1520256902.814001,700,0.21244892477989197
1520257041.5546808,800,0.2811262309551239
1520257186.4999802,900,0.3392823338508606
1520257321.7036548,1000,0.3761732876300812
1520257458.9887176,1100,0.4220930337905884
1520257594.3306787,1200,0.4471675157546997
1520257735.702347,1300,0.4815613031387329
1520257912.5904424,1400,0.5051391124725342
1520258094.4468763,1500,0.5039328336715698
1520258288.6684973,1600,0.5214976072311401
1520258467.514868,1700,0.5466281175613403
1520258643.4022768,1800,0.5606961846351624
1520258820.16236,1900,0.5557641386985779
1520258996.652506,2000,0.5611721873283386
1520259198.8704317,2100,0.586169958114624
1520259380.8797605,2200,0.5869480967521667
1520259565.0952692,2300,0.6027052998542786
1520259738.4213018,2400,0.6147458553314209
1520259910.3852284,2500,0.6034249663352966
1520260093.9122498,2600,0.5988447666168213
1520260271.129974,2700,0.6265372037887573
1520260406.6007288,2800,0.618680477142334
1520260545.9625301,2900,0.6319826245307922
1520260684.8286061,3000,0.6240500211715698
1520260821.5021124,3100,0.622613787651062
1520260959.4047587,3200,0.6240500211715698
1520261094.4812665,3300,0.6318393349647522
1520261250.6434743,3400,0.640583872795105
1520261437.0203898,3500,0.6314420700073242
1520261623.9332619,3600,0.629482626914978
1520261798.9175808,3700,0.6313725709915161
1520261965.5452688,3800,0.6346395611763
1520262137.5594077,3900,0.6601507663726807
1520262323.503265,4000,0.6571701169013977
1520262726.804272,4200,0.637395977973938
1520262912.600674,4300,0.6438342928886414
1520263088.975983,4400,0.6412405371665955
1520263270.5110056,4500,0.654151976108551
1520263459.3495665,4600,0.6584333181381226
1520263636.3060696,4700,0.6625429391860962
1520263772.045117,4800,0.6653090715408325
1520263910.6299562,4900,0.6574483513832092
1520264046.3397865,5000,0.6531705856323242
1520264182.2953477,5100,0.6452551484107971
1520264316.4839847,5200,0.6553314328193665
1520264448.2730353,5300,0.6692867279052734
1520264584.5295577,5400,0.6775608658790588
1520264757.3263557,5500,0.670351505279541
1520264937.5495305,5600,0.6781460046768188
1520265116.7560763,5700,0.675114631652832
1520265288.9359689,5800,0.6736383438110352
1520265463.994501,5900,0.6733285188674927
1520265641.0510147,6000,0.6809830665588379
1520265871.8824227,6100,0.6845083832740784
1520266065.0134926,6200,0.6659956574440002
1520266249.3915603,6300,0.6644816994667053
1520266424.5606437,6400,0.6465049982070923
1520266599.4080076,6500,0.6590109467506409
1520266786.6229036,6600,0.6527560949325562
1520266965.699994,6700,0.6441507339477539
1520267101.7493343,6800,0.6575182676315308
1520267239.90561,6900,0.6647853255271912
1520267377.1789572,7000,0.6537479162216187
1520267512.5693784,7100,0.6563092470169067
1520267649.4756198,7200,0.6878060698509216
1520267785.0811927,7300,0.7050830721855164
1520267919.9826548,7400,0.7067646980285645
1520268077.9053721,7500,0.7057052850723267
1520268268.2361732,7600,0.7029698491096497
1520268455.6658514,7700,0.6960952281951904
1520268631.8105721,7800,0.6997356414794922
1520268809.6131544,7900,0.6933048367500305
1520268983.2867603,8000,0.6934100389480591
1520269222.1974983,8100,0.6936405301094055
1520269431.735947,8200,0.6721059083938599
1520269582.4266,8300,0.6628921627998352
1520269753.8130653,8400,0.66375333070755
1520269930.6522357,8500,0.6709723472595215
1520270109.4827726,8600,0.6723755598068237
1520270293.0009604,8700,0.6888090372085571
1520270472.6339905,8800,0.6830281019210815
1520270611.9778173,8900,0.6844636797904968
1520270750.768974,9000,0.6955316662788391
1520270891.4116683,9100,0.7078598737716675
1520271030.2781103,9200,0.7048097848892212
1520271165.031762,9300,0.7076923251152039
1520271298.7411468,9400,0.71437668800354
1520271454.7058263,9500,0.7062171101570129
1520271640.888096,9600,0.7186761498451233
1520271827.3167565,9700,0.715325653553009
1520271995.6933475,9800,0.7094283699989319
1520272165.6070843,9900,0.7099611163139343
1520272334.2425404,10000,0.7053168416023254
1520272572.41565,10100,0.685161292552948
1520272796.607876,10200,0.6638054251670837
1520272949.2947772,10300,0.6448989510536194
1520273116.5545366,10400,0.677960216999054
1520273286.0021303,10500,0.6751835346221924
1520273457.1250982,10600,0.6873347759246826
1520273645.3936598,10700,0.6835467219352722
1520273830.5903566,10800,0.696211576461792
1520273964.8774333,10900,0.702475368976593
1520274099.400407,11000,0.7099112272262573
1520274232.8739684,11100,0.7089065909385681
1520274367.651384,11200,0.6863843202590942
1520274502.19159,11300,0.6829843521118164
1520274637.6454198,11400,0.6766082048416138
1520274767.6715438,11500,0.6838264465332031
1520274951.7130904,11600,0.6954826712608337
1520275138.704425,11700,0.7174805402755737
1520275317.819984,11800,0.7206579446792603
1520275486.5778937,11900,0.7126350402832031
1520275658.8119726,12000,0.7207964658737183
1520275910.2720227,12100,0.7377394437789917
1520276153.7885382,12200,0.7399857640266418
1520276327.6067286,12300,0.7272428870201111
1520276501.9123666,12400,0.7348647713661194
1520276672.1678298,12500,0.7497936487197876
1520276849.935544,12600,0.7340919971466064
1520277035.570133,12700,0.7186030149459839
1520277223.3250833,12800,0.7134328484535217
1520277356.1315973,12900,0.7018998265266418
1520277489.0210457,13000,0.6776053309440613
1520277621.72353,13100,0.6801182627677917
1520277761.2564738,13200,0.703299880027771
1520277896.6667306,13300,0.7197558283805847
1520278031.416804,13400,0.7129063606262207
1520278169.8181832,13500,0.7094761729240417
1520278320.060833,13600,0.7192634344100952
1520278499.9041758,13700,0.7206763029098511
1520278685.1999643,13800,0.7204193472862244
1520278851.7970178,13900,0.7174742817878723
1520279016.906558,14000,0.7292885184288025
1520279245.0929308,14100,0.7298732995986938
1520279488.256462,14200,0.7235738039016724
1520279689.0100296,14300,0.705248236656189
1520279875.1210833,14400,0.6881138682365417
1520280044.9299834,14500,0.7005098462104797
1520280220.5338748,14600,0.720487117767334
1520280403.8221347,14700,0.7177615761756897
1520280584.6362739,14800,0.7123062014579773
1520280717.8108988,14900,0.7284600138664246
1520280854.5775797,15000,0.7288568019866943
1520280992.652567,15100,0.7372492551803589
1520281131.2974446,15200,0.7538461685180664
1520281268.0131767,15300,0.7527264356613159
1520281404.844315,15400,0.7467148303985596
1520281535.369303,15500,0.720480740070343
1520281666.5195231,15600,0.7383406758308411
1520281842.5163753,15700,0.7398860454559326
1520282036.5669508,15800,0.7415797710418701
1520282213.9435167,15900,0.7365398406982422
1520282385.2598934,16000,0.7640427350997925
1520282621.048608,16100,0.7855685353279114
1520282854.711531,16200,0.7986965775489807
1520283055.4725168,16300,0.7813084125518799
1520283260.8487122,16400,0.7651406526565552
1520283432.1171875,16500,0.757381796836853
1520283613.6429737,16600,0.7658418416976929
1520283802.942759,16700,0.7690337896347046
1520283990.84117,16800,0.7657420635223389
1520284126.7926943,16900,0.7754690051078796
1520284261.0389047,17000,0.7619469165802002
1520284392.2973366,17100,0.772378146648407
1520284534.5230901,17200,0.7535207867622375
1520284674.4968166,17300,0.760037899017334
1520284812.6324716,17400,0.74784255027771
1520284950.675451,17500,0.7513318657875061
1520285089.2881453,17600,0.7494103312492371
1520285282.3147178,17700,0.7611387968063354
1520285468.9313138,17800,0.7705414891242981
1520285653.630164,17900,0.7634192705154419
1520285825.3140833,18000,0.7795355319976807
1520286072.963536,18100,0.7716113328933716
1520286325.4873984,18200,0.7672098875045776
1520286593.0711114,18300,0.7519692778587341
1520286790.589836,18400,0.7237147688865662
1520286974.9808366,18500,0.7064841389656067
1520287158.138367,18600,0.6849321722984314
1520287343.7534003,18700,0.7036556005477905
1520287480.1409416,18800,0.7277379035949707
1520287611.9660609,18900,0.7394945621490479
1520287745.572757,19000,0.746120035648346
1520287872.9212239,19100,0.7241771817207336
1520288005.767228,19200,0.7289791703224182
1520288141.5643868,19300,0.743438720703125
1520288279.0322587,19400,0.7567980885505676
1520288411.349506,19500,0.7624543309211731
1520288539.255808,19600,0.7821728587150574
1520288718.543649,19700,0.7778598070144653
1520288911.3708928,19800,0.7892380952835083
1520289095.1111557,19900,0.7869234681129456
1520289273.5816274,20000,0.7869150042533875
1520289539.7862883,20100,0.7957051992416382
1520289805.446471,20200,0.7925981283187866
1520290049.865531,20300,0.7765910625457764
1520290254.3108635,20400,0.7648029923439026
1520290429.005885,20500,0.7610909938812256
1520290605.8163621,20600,0.7726269364356995
1520290779.4300334,20700,0.7983097434043884
1520290929.5291944,20800,0.8086543083190918
1520291067.695465,20900,0.7984859347343445
1520291201.8636878,21000,0.7812942862510681
1520291336.321111,21100,0.7762457728385925
1520291476.9685073,21200,0.7677528262138367
1520291614.4175575,21300,0.7772793173789978
1520291754.5788317,21400,0.788377046585083
1520291896.9040024,21500,0.7963457703590393
1520292034.7839527,21600,0.7879610061645508
1520292212.5157351,21700,0.7988969087600708
1520292402.766414,21800,0.8073809742927551
1520292584.8979218,21900,0.8040316700935364
1520292773.7078798,22000,0.8149659633636475
1520293055.651365,22100,0.8200926780700684
1520293323.4153142,22200,0.8191233277320862
1520293560.5839167,22300,0.8190340399742126
1520293932.9560215,22500,0.8240900635719299
1520294110.6618671,22600,0.8313299417495728
1520294296.2533348,22700,0.8389529585838318
1520294435.7682474,22800,0.8591945767402649
1520294576.87055,22900,0.8623394966125488
1520294717.4831982,23000,0.8404812216758728
1520294861.285125,23100,0.7986770868301392
1520295020.558494,23200,0.7722862362861633
1520295152.7304316,23300,0.7504035234451294
1520295296.2029953,23400,0.7136976718902588
1520295441.706179,23500,0.697910726070404
1520295590.3088837,23600,0.70218425989151
1520295778.66789,23700,0.729145348072052
1520295960.2070062,23800,0.7514355182647705
1520296138.5299559,23900,0.7624277472496033
1520296307.7026174,24000,0.7632084488868713
1520296542.2084277,24100,0.7840898036956787
1520296808.6148403,24200,0.8065088987350464
1520297082.4546087,24300,0.8145454525947571
1520297270.120956,24400,0.833641767501831
1520297449.440211,24500,0.8388454914093018
1520297635.9835777,24600,0.8443142771720886
1520297819.403458,24700,0.8347699046134949
1520297952.1902266,24800,0.8387710452079773
1520298096.1233387,24900,0.8507256507873535
1520298237.5894601,25000,0.833076000213623
1520298378.3971324,25100,0.8146041035652161
1520298515.3421376,25200,0.7971056699752808
1520298647.7181475,25300,0.7940545678138733
1520298783.1135893,25400,0.8143266439437866
1520298922.4557862,25500,0.8076149225234985
1520299061.1156943,25600,0.8003820180892944
1520299257.0142136,25700,0.7868571281433105
1520299442.567133,25800,0.7903597354888916
1520299621.6818728,25900,0.8045312166213989
1520299795.3633819,26000,0.813935399055481
1520300050.068525,26100,0.8049941062927246
1520300326.1373427,26200,0.7912726998329163
1520300610.4978924,26300,0.7857072949409485
1520300783.3651097,26400,0.8135469555854797
1520300967.4711428,26500,0.8304789066314697
1520301344.1510363,26700,0.8527637124061584
1520301475.2381492,26800,0.8618279695510864
1520301612.4392445,26900,0.8623625040054321
1520301741.5953567,27000,0.8624206781387329
1520301877.0790768,27100,0.868495762348175
1520302010.983054,27200,0.8630329370498657
1520302143.828769,27300,0.8640819191932678
1520302276.8625464,27400,0.8649819493293762
1520302411.2204895,27500,0.8774657845497131
1520302546.4174702,27600,0.8634666800498962
1520302727.3113647,27700,0.8444920182228088
1520302916.4877188,27800,0.8445722460746765
1520303096.787802,27900,0.8108357787132263
1520303275.8445935,28000,0.7952141761779785
1520303553.1592054,28100,0.7640395164489746
1520303824.6105795,28200,0.7636541724205017
1520304081.8549209,28300,0.7644147276878357
1520304261.105908,28400,0.7906380891799927
1520304440.7564151,28500,0.8032211065292358
1520304637.4422646,28600,0.7981547117233276
1520304820.7578094,28700,0.8019678592681885
1520305088.0558884,28900,0.8224637508392334
1520305225.2509859,29000,0.8293989896774292
1520305375.4400156,29100,0.8436633348464966
1520305511.5284288,29200,0.848741888999939
1520305672.3834565,29300,0.8441402316093445
1520305823.7698166,29400,0.8466521501541138
1520305965.4556606,29500,0.8558481335639954
1520306125.949749,29600,0.8542372584342957
1520306331.3799157,29700,0.8557276725769043
1520306531.5235236,29800,0.8690100312232971
1520306697.683777,29900,0.8724104166030884
1520306869.7618027,30000,0.8664730191230774
1520307089.4781187,30100,0.8789461255073547
1520307355.8214278,30200,0.8701378703117371
1520307543.4069827,30300,0.8801071047782898
1520307722.3407307,30400,0.8786560297012329
1520307899.3506215,30500,0.8675464391708374
1520308086.479435,30600,0.8585101366043091
1520308277.4296217,30700,0.8550035953521729
1520308465.8732736,30800,0.8575335741043091
1520308602.1726837,30900,0.8809037804603577
1520308738.8347633,31000,0.8850144147872925
1520308874.7925234,31100,0.8722543120384216
1520309144.1873612,31300,0.8749635815620422
1520309277.4148798,31400,0.8629279136657715
1520309414.059868,31500,0.8452638983726501
1520309549.275785,31600,0.8486201167106628
1520309744.5500448,31700,0.8585237860679626
1520309934.9866846,31800,0.8635491728782654
1520310108.1677206,31900,0.8492156863212585
1520310290.7864244,32000,0.8301977515220642
1520310534.6645432,32100,0.8239241242408752
1520310788.7034287,32200,0.8136352896690369
1520310996.1461232,32300,0.8261735439300537
1520311173.7035332,32400,0.8221575617790222
1520311348.889543,32500,0.8266273736953735
1520311522.0137823,32600,0.8313524127006531
1520311724.2490966,32700,0.835517168045044
1520311916.103526,32800,0.8604772090911865
1520312053.3331137,32900,0.8733949065208435
1520312187.7346196,33000,0.8561679720878601
1520312327.3253474,33100,0.8268367648124695
1520312465.7888615,33200,0.8102123737335205
1520312607.8094385,33300,0.8151687979698181
1520312739.574425,33400,0.8508260250091553
1520312867.2299397,33500,0.8786349892616272
1520313002.3258536,33600,0.8836848735809326
1520313198.3719802,33700,0.8963872790336609
1520313389.1188948,33800,0.8988937139511108
1520313571.2317638,33900,0.8962693810462952
1520313744.950952,34000,0.8887591361999512
1520314014.3446496,34100,0.8841362595558167
1520314303.0969942,34200,0.887404203414917
1520314578.0467079,34300,0.8885934352874756
1520314761.7504482,34400,0.9061800241470337
1520314941.291989,34500,0.889052152633667
1520315131.7813776,34600,0.8808183073997498
1520315316.8775957,34700,0.8819806575775146
1520315452.7664669,34800,0.8404848575592041
1520315585.9816782,34900,0.832975447177887
1520315721.39595,35000,0.8086068630218506
1520315862.5336745,35100,0.8121520280838013
1520316001.5620098,35200,0.8274565935134888
1520316138.0174963,35300,0.8525788187980652
1520316268.2733934,35400,0.8716593384742737
1520316399.996621,35500,0.8831520676612854
1520316539.126948,35600,0.8841326832771301
1520316717.6933098,35700,0.892166793346405
1520316910.1469252,35800,0.9055002331733704
1520317097.4270096,35900,0.907077968120575
1520317278.7108986,36000,0.8943101167678833
1520317539.5820453,36100,0.8992657661437988
1520317808.2376184,36200,0.8968299627304077
1520318069.1387575,36300,0.8971605896949768
1520318270.8605015,36400,0.8903103470802307
1520318446.7796688,36500,0.8896669149398804
1520318632.931578,36600,0.8725849986076355
1520318814.8816953,36700,0.895607590675354
1520318953.022944,36800,0.8938864469528198
1520319220.6866791,37000,0.8774668574333191
1520319352.8434007,37100,0.8761483430862427
1520319485.4684663,37200,0.8902391195297241
1520319619.541649,37300,0.8988155722618103
1520319756.227851,37400,0.8994982242584229
1520319892.0119781,37500,0.8832728266716003
1520320026.8055124,37600,0.859883725643158
1520320175.6403453,37700,0.8484498858451843
1520320354.5084882,37800,0.8416488170623779
1520320536.8723807,37900,0.8511527180671692
1520320699.092374,38000,0.862533450126648
1520320943.534734,38100,0.8829629421234131
1520321176.9633815,38200,0.9140377044677734
1520321377.8300502,38300,0.9168930053710938
1520321625.7765048,38400,0.9254106283187866
1520321821.0920777,38500,0.9254536628723145
1520321999.249556,38600,0.9317483305931091
1520322195.061082,38700,0.9336211085319519
1520322384.8385503,38800,0.9368599057197571
1520322523.4161777,38900,0.9502759575843811
1520322663.3993561,39000,0.9481956362724304
1520322797.9171038,39100,0.9512616991996765
1520322927.2525523,39200,0.9571570158004761
1520323062.9251182,39300,0.9608979225158691
1520323341.8904536,39500,0.9551107883453369
1520323475.8235319,39600,0.9530468583106995
1520323611.5315707,39700,0.9542339444160461
1520323794.1932204,39800,0.9501331448554993
1520323993.1595883,39900,0.9118418097496033
1520324187.8174088,40000,0.8439459800720215
1520324446.5967784,40100,0.7603485584259033
1520324720.7995985,40200,0.7378405332565308
1520324980.8426244,40300,0.7607048153877258
1520325228.2615385,40400,0.7974635362625122
1520325420.8996763,40500,0.8179947137832642
1520325615.5634055,40600,0.8414847254753113
1520325809.2824452,40700,0.8563069701194763
1520325946.2484713,40800,0.85594642162323
1520326088.0645492,40900,0.8552718758583069
1520326225.4314826,41000,0.8802565932273865
1520326357.1020787,41100,0.8989043235778809
1520326489.2875867,41200,0.9163950681686401
1520326624.1160133,41300,0.9255948066711426
1520326763.9689717,41400,0.9297997355461121
1520326900.8708973,41500,0.9329010844230652
1520327033.7415895,41600,0.9298474788665771
1520327351.8776102,41800,0.9260804653167725
1520327551.1129017,41900,0.9331901669502258
1520327739.911684,42000,0.9479196667671204
1520328020.0956395,42100,0.9539393782615662
1520328293.0447705,42200,0.9537939429283142
1520328524.9560637,42300,0.9578381180763245
1520328771.8544354,42400,0.9467244744300842
1520328970.7350001,42500,0.9469544291496277
1520329169.1196523,42600,0.9358454346656799
1520329365.705186,42700,0.9292929172515869
1520329500.1468205,42800,0.9156173467636108
1520329642.6712031,42900,0.8887455463409424
1520329783.761643,43000,0.8680891394615173
1520330063.5179372,43200,0.8643895387649536
1520330200.9755297,43300,0.8860431909561157
1520330339.6699538,43400,0.8805157542228699
1520330477.9294963,43500,0.8892549872398376
1520330613.9482198,43600,0.899444043636322
1520330747.442362,43700,0.9227966666221619
1520330918.880562,43800,0.9242534637451172
1520331122.9432147,43900,0.922643780708313
1520331323.4918232,44000,0.9279394149780273
1520331607.2013266,44100,0.932755708694458
1520331874.160841,44200,0.942599356174469
1520332110.0042377,44300,0.9466666579246521
1520332351.1283054,44400,0.9550851583480835
1520332568.9155512,44500,0.9605383276939392
1520332776.2476132,44600,0.9601246118545532
1520332966.8997588,44700,0.9601655602455139
1520333104.481041,44800,0.9526506662368774
1520333240.1001072,44900,0.9448275566101074
1520333374.778951,45000,0.9422835111618042
1520333511.135,45100,0.9526835083961487
1520333648.5105107,45200,0.9631919264793396
1520333783.7769015,45300,0.9639210104942322
1520333919.9324276,45400,0.965111255645752
1520334057.5327,45500,0.9488382935523987
1520334198.9011009,45600,0.9564192891120911
1520334339.8540776,45700,0.9529938697814941
1520334515.554501,45800,0.9497067332267761
1520334700.2045734,45900,0.9226804375648499
1520334893.3508692,46000,0.8701015710830688
1520335175.7895806,46100,0.825648307800293
1520335443.1474707,46200,0.7859522104263306
1520335684.923881,46300,0.8144695162773132
1520335928.496656,46400,0.8446078300476074
1520336147.7108614,46500,0.8898087739944458
1520336342.896736,46600,0.9051884412765503
1520336547.3125818,46700,0.8995190262794495
1520336685.8704777,46800,0.9058653116226196
1520336821.972254,46900,0.9221901893615723
1520336957.796325,47000,0.9337201118469238
1520337093.8049214,47100,0.9448091387748718
1520337226.879194,47200,0.9427160620689392
1520337360.1780767,47300,0.9465682506561279
1520337493.7203166,47400,0.9474688172340393
1520337633.8844306,47500,0.9519413113594055
1520337774.6804907,47600,0.9547903537750244
1520337910.5548646,47700,0.9622915387153625
1520338075.4483464,47800,0.9663215279579163
1520338267.6400266,47900,0.9692420959472656
1520338464.6746244,48000,0.9699157476425171
1520338691.8059158,48100,0.9740958213806152
1520338917.828817,48200,0.9724509716033936
1520339118.0277689,48300,0.9732549786567688
1520339385.9004018,48400,0.973314106464386
1520339642.182877,48500,0.959581196308136
1520339826.4231062,48600,0.9263007640838623
1520340022.005777,48700,0.8872234225273132
1520340223.3777196,48800,0.8770637512207031
1520340359.1272852,48900,0.8599950671195984
1520340508.1118941,49000,0.8583391904830933
1520340654.2602072,49100,0.8808673024177551
1520340795.7268329,49200,0.908781886100769
1520340926.7153826,49300,0.9186909198760986
1520341194.9506915,49500,0.933095395565033
1520341333.6056106,49600,0.9436333775520325
1520341474.9520385,49700,0.9472736120223999
1520341614.1396525,49800,0.9450502395629883
1520341824.537902,49900,0.9509379267692566
1520342033.0666213,50000,0.9573352336883545
1520342541.7600534,50200,0.964062511920929
1520342793.5561748,50300,0.9682193398475647
1520343056.431646,50400,0.9748039245605469
1520343327.5865114,50500,0.9755619168281555
1520343549.070442,50600,0.9736916422843933
1520343747.216615,50700,0.9740979671478271
1520343877.7780528,50800,0.9781862497329712
1520344016.2170084,50900,0.981243908405304
1520344148.2841377,51000,0.9786098599433899
1520344278.66244,51100,0.982604444026947
1520344415.7741919,51200,0.9789648652076721
1520344570.950651,51300,0.9829927086830139
1520344701.9221375,51400,0.9764960408210754
1520344833.382564,51500,0.9603801369667053
1520344969.0237951,51600,0.9361091256141663
1520345106.5913067,51700,0.8750907778739929
1520345242.3878062,51800,0.8134903311729431
1520345429.6319957,51900,0.7912033796310425
1520345622.4585493,52000,0.8304423093795776
1520345898.4905167,52100,0.8775853514671326
1520346165.4405243,52200,0.8874364495277405
1520346416.7875173,52300,0.8806247115135193
1520346668.0370185,52400,0.896426796913147
1520346921.4693913,52500,0.9149135947227478
1520347476.113557,52800,0.9479838013648987
1520347608.064453,52900,0.959011971950531
1520347743.240492,53000,0.9583455920219421
1520347880.358332,53100,0.9623585939407349
1520348016.422444,53200,0.9677666425704956
1520348151.2761137,53300,0.9702956080436707
1520348285.8375857,53400,0.9711399674415588
1520348418.4492545,53500,0.9718734622001648
1520348551.6344044,53600,0.9734684228897095
1520348690.1580694,53700,0.972795844078064
1520348829.770535,53800,0.9821721911430359
1520349050.8915393,53900,0.9791457653045654
1520349273.3622506,54000,0.9833813905715942
1520349543.471129,54100,0.9847978949546814
1520349814.9451852,54200,0.9867919683456421
1520350081.0242667,54300,0.9837047457695007
1520350338.5615163,54400,0.9833094477653503
1520350609.1404164,54500,0.9826233386993408
1520350820.6123495,54600,0.9808969497680664
1520351033.1160278,54700,0.9859750270843506
1520351167.1749856,54800,0.9822924137115479
1520351302.5772157,54900,0.9828750491142273
1520351430.7080352,55000,0.9832716584205627
1520351564.4561114,55100,0.9808823466300964
1520351701.5825853,55200,0.9415584206581116
1520351841.6505773,55300,0.8655326962471008
1520351980.314615,55400,0.810445249080658
1520352117.4834454,55500,0.8032088279724121
1520352253.7018116,55600,0.8565376400947571
1520352394.2439868,55700,0.8566248416900635
1520352530.194212,55800,0.8851186037063599
1520352749.0244825,55900,0.9076592922210693
1520352957.6733706,56000,0.9331437945365906
1520353209.6525927,56100,0.9424969553947449
1520353462.1098983,56200,0.9393671751022339
1520353726.3725624,56300,0.9324181079864502
1520353989.7563703,56400,0.9426985383033752
1520354239.8258634,56500,0.9614706039428711
1520354429.9784775,56600,0.9669647216796875
1520354633.0399039,56700,0.9616908431053162
1520354772.9309049,56800,0.9635319709777832
1520354912.1811025,56900,0.9620009660720825
1520355047.2043376,57000,0.9664022922515869
1520355179.1426914,57100,0.9698131680488586
1520355311.053017,57200,0.9648556113243103
1520355448.5200255,57300,0.9645653963088989
1520355589.6205044,57400,0.961201012134552
1520355727.6428285,57500,0.9662610292434692
1520355867.3329573,57600,0.9763347506523132
1520356003.1952455,57700,0.9806652069091797
1520356143.1948,57800,0.9847202897071838
1520356370.3701587,57900,0.9818609952926636
1520356590.6282015,58000,0.9858497381210327
1520356859.4832056,58100,0.985662579536438
1520357126.88933,58200,0.9886710047721863
1520357395.8610475,58300,0.9902356863021851
1520357646.3193865,58400,0.9891215562820435
1520357902.9359503,58500,0.9864720106124878
1520358109.7468474,58600,0.9886249303817749
1520358314.4683423,58700,0.9898329973220825
1520358451.4687006,58800,0.9915890097618103
1520358589.9793527,58900,0.9841224551200867
1520358726.4375377,59000,0.9807182550430298
1520358863.9739223,59100,0.9607117176055908
1520358997.2575588,59200,0.9099243879318237
1520359127.5972655,59300,0.8604696393013
1520359267.964884,59400,0.8467745780944824
1520359398.2081854,59500,0.872639000415802
1520359531.3642867,59600,0.9084656238555908
1520359663.0327811,59700,0.9118421077728271
1520359797.9030943,59800,0.9318018555641174
1520360027.7965138,59900,0.9320066571235657
1520360244.8787167,60000,0.9288159608840942
1520360506.565501,60100,0.9443119764328003
1520360772.5695088,60200,0.9513919353485107
1520361030.283251,60300,0.9676855802536011
1520361292.5635808,60400,0.9673860669136047
1520361568.2965403,60500,0.9717602729797363
1520361778.484518,60600,0.9753727912902832
1520362126.4130332,60800,0.9815974831581116
1520362258.1759708,60900,0.982283353805542
1520362393.8286958,61000,0.9877609610557556
1520362531.8590186,61100,0.9899325370788574
1520362665.7146926,61200,0.991400957107544
1520362800.7629402,61300,0.9883805513381958
1520362934.131998,61400,0.9916010499000549
1520363068.243067,61500,0.991416335105896
1520363201.5800273,61600,0.9936739802360535
1520363333.1131058,61700,0.9885477423667908
1520363466.3034415,61800,0.9758813381195068
1520363692.522197,61900,0.9632466435432434
1520363912.019167,62000,0.9373838305473328
1520364171.8979712,62100,0.9110789895057678
1520364429.9394226,62200,0.8892135620117188
1520364694.0751102,62300,0.885776162147522
1520364951.086629,62400,0.9093704223632812
1520365219.7263424,62500,0.9170939922332764
1520365436.4564075,62600,0.9310429096221924
1520365651.3488646,62700,0.9353535175323486
1520365789.0368648,62800,0.9417029619216919
1520365921.1968007,62900,0.9579250812530518
1520366058.8226302,63000,0.9684460163116455
1520366194.85447,63100,0.9746878147125244
1520366327.5651445,63200,0.9700220227241516
1520366461.165786,63300,0.9818400740623474
1520366600.4890282,63400,0.98460453748703
1520366739.032454,63500,0.9844554662704468
1520366878.4498188,63600,0.9845718145370483
1520367010.716502,63700,0.981769323348999
1520367140.6597028,63800,0.9745373725891113
1520367361.0356703,63900,0.9778406620025635
1520367563.3749204,64000,0.9822447896003723
1520367824.7833626,64100,0.9889374375343323
1520368084.8111634,64200,0.9914417862892151
1520368353.3509912,64300,0.9893430471420288
1520368620.035869,64400,0.9894432425498962
1520368891.8718722,64500,0.991780161857605
1520369104.0212574,64600,0.9914975762367249
1520369326.654928,64700,0.9912709593772888
1520369464.5174248,64800,0.9918571710586548
1520369602.729778,64900,0.9944840669631958
1520369742.8456185,65000,0.9903347492218018
1520369883.9352112,65100,0.9896607995033264
1520370018.3701801,65200,0.9813101887702942
1520370149.2897162,65300,0.9769174456596375
1520370281.8520343,65400,0.9612560272216797
1520370423.0203652,65500,0.953384518623352
1520370563.6884344,65600,0.9285547137260437
1520370699.6979916,65700,0.9179783463478088
1520370830.6223652,65800,0.9047340154647827
1520371041.8028624,65900,0.9087307453155518
1520371253.6065893,66000,0.9266422390937805
1520371505.4311702,66100,0.9475472569465637
1520371768.2330902,66200,0.9569223523139954
1520372036.3266103,66300,0.9588848352432251
1520372300.7299833,66400,0.9607099294662476
1520372570.2373927,66500,0.9552339315414429
1520372784.6647923,66600,0.9569403529167175
1520372994.8093953,66700,0.9775165319442749
1520373129.734009,66800,0.9859546422958374
1520373266.2972798,66900,0.982104480266571
1520373407.018703,67000,0.9820987582206726
1520373547.5229425,67100,0.980502724647522
1520373685.7964044,67200,0.9836174249649048
1520373824.6458704,67300,0.9868205785751343
1520373958.3702083,67400,0.987794816493988
1520374093.6869035,67500,0.9923481345176697
1520374228.174648,67600,0.9932268857955933
1520374360.7738423,67700,0.9928914308547974
1520374495.0845459,67800,0.9913978576660156
1520374705.587775,67900,0.9899287819862366
1520374908.6713293,68000,0.974889874458313
1520375169.4953525,68100,0.9518170952796936
1520375422.8453915,68200,0.9498435854911804
1520375692.250348,68300,0.9547480344772339
1520375954.6045306,68400,0.9554426670074463
1520376206.8901944,68500,0.9557313919067383
1520376419.2378383,68600,0.956486165523529
1520376633.9116037,68700,0.9553614854812622
1520376768.1095567,68800,0.9644573926925659
1520376898.0604906,68900,0.970605194568634
1520377033.9029977,69000,0.9774735569953918
1520377171.530552,69100,0.9767575263977051
1520377308.459016,69200,0.9674750566482544
1520377444.8772442,69300,0.9652677178382874
1520377580.5531397,69400,0.9701348543167114
1520377715.1174028,69500,0.9685823917388916
1520377852.5589662,69600,0.972436785697937
1520377992.1923213,69700,0.9749287962913513
1520378129.0527701,69800,0.9762385487556458
1520378344.400468,69900,0.9796659350395203
1520378557.5836453,70000,0.9850133061408997
1520378818.7853782,70100,0.9879836440086365
1520379082.719772,70200,0.9846704602241516
1520379347.6483557,70300,0.9827972650527954
1520379604.5907452,70400,0.9798667430877686
1520379856.6536117,70500,0.9813988208770752
1520380074.510726,70600,0.9821575880050659
1520380292.9252295,70700,0.9850946664810181
1520380430.3363185,70800,0.9854633212089539
1520380561.5441349,70900,0.9862085580825806
1520380692.8869627,71000,0.9832355976104736
1520380825.6663892,71100,0.9867156744003296
1520380961.6142364,71200,0.985731303691864
1520381099.281455,71300,0.9864672422409058
1520381236.307906,71400,0.9869243502616882
1520381369.3075588,71500,0.9890979528427124
1520381508.180193,71600,0.9894536137580872
1520381647.4344711,71700,0.9913825988769531
1520381781.0278172,71800,0.9903799891471863
1520382002.0733764,71900,0.9883032441139221
1520382210.8894408,72000,0.9858260154724121
1520382491.1238434,72100,0.9868319034576416
1520382752.5565164,72200,0.9825442433357239
1520383022.2105303,72300,0.9761633276939392
1520383282.3759015,72400,0.966087818145752
1520383527.5498652,72500,0.950673520565033
1520383741.358182,72600,0.9537186026573181
1520383957.626639,72700,0.9579195976257324
1520384095.9455554,72800,0.965998113155365
1520384228.6830382,72900,0.9703052639961243
1520384358.9013178,73000,0.9779565930366516
1520384493.6366441,73100,0.9746124148368835
1520384623.6303773,73200,0.9745454788208008
1520384752.7036688,73300,0.9784356355667114
1520384881.0757523,73400,0.9685878753662109
1520385010.3852377,73500,0.9626955389976501
1520385137.5731058,73600,0.9671252965927124
1520385270.083349,73700,0.9713404774665833
1520385400.689134,73800,0.9737082719802856
1520385618.0897343,73900,0.9796956777572632
1520385841.332881,74000,0.9820159673690796
1520386116.1509223,74100,0.9848862886428833
1520386388.4896438,74200,0.9868812561035156
1520386649.189133,74300,0.9787813425064087
1520386903.0100343,74400,0.970274806022644
1520387161.2112184,74500,0.9644996523857117
1520387364.0211527,74600,0.9657198190689087
1520387583.1593673,74700,0.97731614112854
1520387725.2456782,74800,0.9772727489471436
1520387860.9574168,74900,0.9810471534729004
1520387996.155402,75000,0.9785335063934326
1520388131.7458568,75100,0.9896577000617981
1520388270.2745204,75200,0.9872381091117859
1520388411.3285105,75300,0.9889124631881714
1520388549.192721,75400,0.9905927777290344
1520388677.5290797,75500,0.9905041456222534
1520388812.3983696,75600,0.9928882718086243
1520388948.8787825,75700,0.993434727191925
1520389092.6579735,75800,0.994206964969635
1520389330.8570957,75900,0.9961087703704834
1520389554.5513358,76000,0.9934622049331665
1520389801.0537436,76100,0.9953120946884155
1520390070.7216458,76200,0.9950831532478333
1520390339.8150856,76300,0.9960840344429016
1520390599.3410034,76400,0.9940177202224731
1520390844.853929,76500,0.9957593679428101
1520391046.290376,76600,0.9940915703773499
1520391254.7098413,76700,0.9948493838310242
1520391391.4638915,76800,0.993987500667572
1520391527.4299717,76900,0.9935005903244019
1520391664.1446843,77000,0.9943567514419556
1520391793.6698637,77100,0.9920295476913452
1520391930.6133687,77200,0.9789144992828369
1520392068.5112655,77300,0.9552857279777527
1520392202.5056,77400,0.9088594913482666
1520392340.4763238,77500,0.8752503395080566
1520392483.1086679,77600,0.8876966834068298
1520392782.8514516,77800,0.9516228437423706
1520392990.081938,77900,0.9660214781761169
1520393195.9318097,78000,0.9726346731185913
1520393426.350552,78100,0.9764185547828674
1520393671.2208602,78200,0.9780902862548828
1520393930.4715192,78300,0.9789854884147644
1520394203.8874047,78400,0.9852275252342224
1520394475.0354292,78500,0.9896338582038879
1520394693.4618826,78600,0.9893797039985657
1520394910.3173919,78700,0.9919748902320862
1520395048.2478147,78800,0.9942487478256226
1520395184.4305377,78900,0.9935805797576904
1520395320.923664,79000,0.9942734241485596
1520395450.664297,79100,0.9909356832504272
1520395585.3883972,79200,0.9809865951538086
1520395714.092803,79300,0.9746192693710327
1520395843.1799285,79400,0.9742816090583801
1520395971.7520564,79500,0.9767990112304688
1520396100.4791536,79600,0.9851468205451965
1520396228.1445775,79700,0.988203227519989
1520396360.60477,79800,0.9893063306808472
1520396585.5008452,79900,0.9905781745910645
1520396785.6035593,80000,0.9890063405036926
1520397049.5660338,80100,0.989098846912384
1520397307.1331122,80200,0.9880503416061401
1520397574.9623744,80300,0.9875665307044983
1520397836.1265934,80400,0.9904080033302307
1520398107.1568632,80500,0.9938873052597046
1520398310.4585352,80600,0.9930135011672974
1520398519.267075,80700,0.9927968382835388
1520398649.2641988,80800,0.9935897588729858
1520398779.2559986,80900,0.9939393997192383
1520399049.428167,81100,0.9907538890838623
1520399179.743541,81200,0.9934545159339905
1520399314.5451617,81300,0.9943682551383972
1520399450.5198655,81400,0.992293119430542
1520399588.127291,81500,0.9910038113594055
1520399723.594795,81600,0.9800095558166504
1520399852.4712813,81700,0.9595324993133545
1520399983.1800828,81800,0.9368779063224792
1520400195.2218912,81900,0.9431790113449097
1520400411.337382,82000,0.9470930099487305
1520400681.3304768,82100,0.9617661237716675
1520400940.941281,82200,0.9721481204032898
1520401198.90044,82300,0.9764735102653503
1520401446.7286077,82400,0.9801075458526611
1520401718.3157744,82500,0.9792685508728027
1520401941.744156,82600,0.9865248203277588
1520402150.9233077,82700,0.9886671304702759
1520402284.8121088,82800,0.9906715750694275
1520402416.463417,82900,0.9914863109588623
1520402569.6719992,83000,0.993398904800415
1520402706.790527,83100,0.9947517514228821
1520402836.1461296,83200,0.9950037002563477
1520402969.287981,83300,0.9960439801216125
1520403100.2470653,83400,0.9951172471046448
1520403231.8367782,83500,0.9964988827705383
1520403363.3552904,83600,0.9949795007705688
1520403493.0880768,83700,0.9965170621871948
1520403625.0634234,83800,0.997636616230011
1520403823.8610632,83900,0.9962908625602722
1520404030.2323217,84000,0.9966378211975098
1520404280.5099697,84100,0.9948644042015076
1520404557.4609282,84200,0.9923739433288574
1520404826.3455431,84300,0.9913215041160583
1520405066.5671177,84400,0.9927940964698792
1520405322.8088892,84500,0.9904965758323669
1520405562.7546515,84600,0.9867419004440308
1520405779.9106634,84700,0.9602674245834351
1520405913.2270236,84800,0.9358863234519958
1520406046.3370168,84900,0.9289435744285583
1520406179.08933,85000,0.9348222613334656
1520406310.3517048,85100,0.9471331238746643
1520406444.7761776,85200,0.9534292817115784
1520406579.0060058,85300,0.9650588035583496
1520406712.370865,85400,0.9715799689292908
1520406846.669758,85500,0.9702696204185486
1520406984.3604262,85600,0.9723877310752869
1520407119.8738246,85700,0.9792412519454956
1520407471.7425523,85900,0.9906773567199707
1520407696.310262,86000,0.9937379360198975
1520407971.9999223,86100,0.9928434491157532
1520408235.8862653,86200,0.9891048669815063
1520408505.434092,86300,0.9922278523445129
1520409004.4779692,86500,0.9952759742736816
1520409218.8417523,86600,0.9955840706825256
1520409425.0644999,86700,0.9979754090309143
1520409559.0689867,86800,0.9979532361030579
1520409694.8270752,86900,0.9979532361030579
1520409825.3757312,87000,0.997495174407959
1520409961.8779757,87100,0.9964069128036499
1520410097.3496358,87200,0.997459888458252
1520410230.2048657,87300,0.9967888593673706
1520410363.448552,87400,0.9985443949699402
1520410494.9586658,87500,0.9975544214248657
1520410637.2988398,87600,0.997758686542511
1520410771.3114088,87700,0.9969652891159058
1520410936.132612,87800,0.9966714978218079
1520411151.1956732,87900,0.9935389161109924
1520411349.7965631,88000,0.9924464225769043
1520411583.7130494,88100,0.9881384372711182
1520411830.2696514,88200,0.9772486686706543
1520412090.309729,88300,0.9626666903495789
1520412350.0520954,88400,0.946110725402832
1520412614.7251415,88500,0.9464823007583618
1520412831.1048894,88600,0.9589927792549133
1520413055.5144253,88700,0.9624614119529724
1520413189.6314454,88800,0.9761423468589783
1520413319.494797,88900,0.9766246676445007
1520413451.1896672,89000,0.9827359318733215
1520413585.3072593,89100,0.9809523820877075
1520413724.527036,89200,0.9853809475898743
1520413857.659139,89300,0.9856558442115784
1520413988.5300553,89400,0.9863247871398926
1520414122.496776,89500,0.9913679361343384
1520414256.9032488,89600,0.9950545430183411
1520414398.2299528,89700,0.9960867762565613
1520414541.4227183,89800,0.9937142729759216
1520414760.3250906,89900,0.9928300380706787
1520414981.1014316,90000,0.9923741221427917
1520415234.8715882,90100,0.990510106086731
1520415500.0746667,90200,0.9908046126365662
1520415752.1658382,90300,0.9927219748497009
1520416023.9541278,90400,0.993395984172821
1520416287.9680455,90500,0.9901270866394043
1520416505.2352738,90600,0.9897732734680176
1520416726.7249207,90700,0.991428554058075
1520416865.457776,90800,0.9935040473937988
1520417001.241477,90900,0.9965317845344543
1520417132.3869698,91000,0.9966374039649963
1520417262.7383003,91100,0.990190327167511
1520417395.6793568,91200,0.9795581698417664
1520417531.0416713,91300,0.9742336869239807
1520417797.8514462,91500,0.9767295718193054
1520417935.7221987,91600,0.9787508845329285
1520418071.1914248,91700,0.9776657223701477
1520418211.7333288,91800,0.9713008999824524
1520418435.7382112,91900,0.9729151725769043
1520418663.8831913,92000,0.9778894186019897
1520418933.9158661,92100,0.9828188419342041
1520419192.0313816,92200,0.9838252663612366
1520419457.5265353,92300,0.9851798415184021
1520419700.7749436,92400,0.9863471388816833
1520419961.7494648,92500,0.9862658977508545
1520420162.0511694,92600,0.9893468022346497
1520420372.846965,92700,0.9894661903381348
1520420511.4484758,92800,0.9900119304656982
1520420794.8731234,93000,0.9921875
1520420932.5876925,93100,0.9931660890579224
1520421074.9841757,93200,0.9945741891860962
1520421216.6836057,93300,0.9968500137329102
1520421357.5223238,93400,0.9943342804908752
1520421489.4327312,93500,0.9913931488990784
1520421624.9703577,93600,0.9866276383399963
1520421756.726546,93700,0.9810567498207092
1520421897.181037,93800,0.9807973504066467
1520422125.8437192,93900,0.9822221994400024
1520422340.879254,94000,0.9851581454277039
1520422616.6913347,94100,0.986810564994812
1520422888.9372187,94200,0.987991452217102
1520423151.0283184,94300,0.9920691847801208
1520423410.200277,94400,0.995121955871582
1520423677.831373,94500,0.992979884147644
1520424107.7760937,94700,0.9934649467468262
1520424241.4877026,94800,0.9966982007026672
1520424378.1540978,94900,0.9969521164894104
1520424649.0998726,95100,0.9934258460998535
1520424778.7550814,95200,0.9864115715026855
1520424925.726415,95300,0.980389416217804
1520425068.3794634,95400,0.9791337847709656
1520425206.8465216,95500,0.980651319026947
1520425347.6226487,95600,0.9859775304794312
1520425489.2871394,95700,0.9898582100868225
1520425631.396866,95800,0.9895190000534058
1520425847.8605304,95900,0.9871327877044678
1520426045.1752217,96000,0.982154130935669
1520426305.5679252,96100,0.9830924868583679
1520426564.3304358,96200,0.9922090768814087
1520426832.4811146,96300,0.9937605261802673
1520427099.5523927,96400,0.9942898154258728
1520427364.9437468,96500,0.9936439394950867
1520427574.843271,96600,0.9947597980499268
1520427787.3856394,96700,0.9953956604003906
1520427922.0943558,96800,0.9945323467254639
1520428067.6530447,96900,0.9945075511932373
1520428202.5038278,97000,0.9933187961578369
1520428335.2102532,97100,0.9922109246253967
1520428475.6305733,97200,0.9933189153671265
1520428610.6255832,97300,0.9956604838371277
1520428746.1815386,97400,0.9959173798561096
1520428880.6107957,97500,0.994360089302063
1520429014.1594965,97600,0.9939526915550232
1520429149.6730645,97700,0.992614209651947
1520429286.820603,97800,0.9881003499031067
1520429518.8873851,97900,0.9891117215156555
1520429731.603389,98000,0.9864851832389832
1520429991.324529,98100,0.9787460565567017
1520430245.0782163,98200,0.9656760692596436
1520430520.267613,98300,0.9693862795829773
1520430790.1096852,98400,0.9726970791816711
1520431053.1886084,98500,0.9799173474311829
1520431261.421026,98600,0.985571026802063
1520431469.9322445,98700,0.9921798706054688
1520431604.7570925,98800,0.992881178855896
1520431740.3673792,98900,0.9922491908073425
1520431873.8799148,99000,0.9937995672225952
1520432007.0516531,99100,0.9929773807525635
1520432137.428801,99200,0.9900073409080505
1520432268.6522639,99300,0.9926578402519226
1520432405.4712512,99400,0.9908309578895569
1520432679.1728177,99600,0.9898788332939148
1520432811.5610917,99700,0.9911821484565735
1520432947.5620184,99800,0.993425190448761
1520433176.7867336,99900,0.9941719770431519
1520433400.1446238,100000,0.9959667921066284
1520433665.6505096,100100,0.9956942200660706
1520433926.9095387,100200,0.9967491626739502
1520434201.4769168,100300,0.9893352389335632
1520434472.7533495,100400,0.9880075454711914
1520434740.1528032,100500,0.9891660809516907
1520435168.4609857,100700,0.9940415024757385
1520435306.2171252,100800,0.9937545657157898
1520435451.588826,100900,0.9891648888587952
1520435590.1652577,101000,0.9896848201751709
1520435730.6124907,101100,0.9926934242248535
1520435866.2678316,101200,0.992913007736206
1520436005.643346,101300,0.9925655722618103
1520436141.5853765,101400,0.9938953518867493
1520436275.872993,101500,0.9957345128059387
1520436415.18193,101600,0.9959047436714172
1520436552.0099623,101700,0.996738612651825
1520436705.0994346,101800,0.9910144805908203
1520436914.6360233,101900,0.9891406893730164
1520437125.6798494,102000,0.9853739142417908
1520437375.4466019,102100,0.9809454679489136
1520437633.0351233,102200,0.9864838719367981
1520437882.2913811,102300,0.98820960521698

